Towards Energy-Neutral IoT Sensors: Low-Cost Chirp-Based Backscattering Node Using a COTS Microcontroller and Multi-Load Front-End

Backscatter communication has proven to be a key enabler for energy-neutral sensor nodes in the IoT. It allows ultra-low-power nodes to transmit sensor data by reflecting incident RF signals. Practical large-scale deployment requires hardware solutions that are both cost-efficient and widely available. This paper investigates the practical limits of implementing backscatter transmitters exclusively using COTS components. We compare a two-load and multi-load architecture in terms of hardware requirements, complexity and spectral efficiency highlighting the most important trade-offs. A multi-load backscatter architecture is developed using a resource constrained low-power microcontroller, levering DMA to achieve high switching speeds while minimizing processing overhead. Furthermore, we present a layout agnostic load design methodology based on scattering parameters, allowing precise control of the reflection coefficients. A prototype implementation demonstrates a successful backscatter transmission of a single-sideband chirp with reduced harmonic distortion. Measurement results show suppression of the backscattered carrier and the second sideband by 10 dBm. This demonstrates that low-cost sensor nodes can be built using COTS components enabling remote monitoring at extended lifetimes.

==> figures/mspm0-dma-toggle-dec.csv <==
CH1,time
2.16,5.000050000501365e-10
3.0,1.5000150001504096e-09
3.52,2.5000250002506826e-09
3.84,3.5000350003509557e-09
4.0,4.500045000451229e-09
3.84,5.500055000551502e-09
3.48,6.500065000651775e-09
3.2,7.500075000752048e-09
3.04,8.500085000852321e-09
2.92,9.500095000952594e-09
2.96,1.0500105001052867e-08
3.12,1.150011500115314e-08
3.16,1.2500125001253413e-08
3.08,1.3500135001353686e-08
3.0,1.450014500145396e-08
2.88,1.5500155001554232e-08
2.92,1.6500165001654505e-08
3.08,1.750017500175478e-08
3.28,1.850018500185505e-08
3.3200000000000003,1.9500195001955324e-08
3.28,2.0500205002055598e-08
3.16,2.150021500215587e-08
3.12,2.2500225002256144e-08
3.08,2.3500235002356417e-08
3.08,2.450024500245669e-08
2.96,2.5500255002550187e-08
2.96,2.650026500265046e-08
2.92,2.7500275002750733e-08
3.04,2.8500285002851006e-08
3.16,2.950029500295128e-08
3.2,3.050030500305155e-08
3.16,3.1500315003151825e-08
3.16,3.25003250032521e-08
3.08,3.350033500335237e-08
3.04,3.4500345003452644e-08
3.0,3.550035500355292e-08
3.0,3.650036500365319e-08
2.96,3.750037500375346e-08
3.0,3.8500385003853736e-08
3.08,3.950039500395401e-08
3.2,4.050040500405428e-08
3.24,4.1500415004154555e-08
3.16,4.250042500425483e-08
3.08,4.35004350043551e-08
3.0,4.4500445004455374e-08
2.96,4.550045500455565e-08
2.96,4.650046500465592e-08
2.96,4.7500475004756194e-08
2.96,4.8500485004856467e-08
3.0,4.950049500495674e-08
3.08,5.0500505005050236e-08
3.12,5.150051500515051e-08
3.16,5.250052500525078e-08
3.16,5.3500535005351056e-08
3.12,5.450054500545133e-08
3.08,5.55005550055516e-08
3.08,5.6500565005651875e-08
3.08,5.750057500575215e-08
3.08,5.850058500585242e-08
3.04,5.9500595005952694e-08
3.0,6.050060500605297e-08
2.96,6.150061500615324e-08
3.0,6.250062500625351e-08
3.0,6.350063500635379e-08
3.08,6.450064500645406e-08
3.12,6.550065500655433e-08
3.2,6.65006650066546e-08
3.16,6.750067500675488e-08
3.16,6.850068500685515e-08
3.16,6.950069500695542e-08
3.08,7.05007050070557e-08
3.0,7.150071500715597e-08
3.0,7.250072500725624e-08
2.96,7.350073500735652e-08
3.0,7.450074500745001e-08
3.04,7.550075500755029e-08
3.08,7.650076500765056e-08
3.08,7.750077500775083e-08
3.08,7.85007850078511e-08
3.08,7.950079500795138e-08
3.12,8.050080500805165e-08
3.08,8.150081500815192e-08
3.08,8.25008250082522e-08
3.04,8.350083500835247e-08
3.04,8.450084500845274e-08
3.04,8.550085500855302e-08
3.08,8.650086500865329e-08
3.04,8.750087500875356e-08
3.04,8.850088500885384e-08
3.04,8.950089500895411e-08
3.04,9.050090500905438e-08
3.04,9.150091500915466e-08
3.08,9.250092500925493e-08
3.04,9.35009350093552e-08
3.08,9.450094500945547e-08
3.08,9.550095500955575e-08
3.08,9.650096500965602e-08
3.08,9.75009750097563e-08
3.08,9.850098500985657e-08
3.04,9.950099500995006e-08
3.08,1.0050100501005034e-07
3.04,1.0150101501015061e-07
3.04,1.0250102501025088e-07
3.08,1.0350103501035116e-07
3.08,1.0450104501045143e-07
3.08,1.055010550105517e-07
3.04,1.0650106501065197e-07
3.04,1.0750107501075225e-07
3.04,1.0850108501085252e-07
3.04,1.095010950109528e-07
3.08,1.1050110501105307e-07
3.08,1.1150111501115334e-07
3.08,1.1250112501125361e-07
3.04,1.1350113501135389e-07
3.08,1.1450114501145416e-07
3.08,1.1550115501155443e-07
3.08,1.165011650116547e-07
3.04,1.1750117501175498e-07
3.04,1.1850118501185525e-07
3.04,1.1950119501195552e-07
3.04,1.205012050120558e-07
3.04,1.2150121501215607e-07
3.04,1.2250122501225634e-07
3.04,1.2350123501235662e-07
3.04,1.2450124501245011e-07
3.04,1.2550125501255039e-07
3.04,1.2650126501265066e-07
3.08,1.2750127501275093e-07
3.08,1.285012850128512e-07
3.04,1.2950129501295148e-07
3.08,1.3050130501305175e-07
3.04,1.3150131501315202e-07
3.04,1.325013250132523e-07
3.04,1.3350133501335257e-07
3.04,1.3450134501345284e-07
3.04,1.3550135501355312e-07
3.04,1.365013650136534e-07
3.04,1.3750137501375366e-07
3.04,1.3850138501385394e-07
3.04,1.395013950139542e-07
3.04,1.4050140501405448e-07
3.04,1.4150141501415476e-07
3.08,1.4250142501425503e-07
3.04,1.435014350143553e-07
3.08,1.4450144501445557e-07
3.08,1.4550145501455585e-07
3.08,1.4650146501465612e-07
3.04,1.475014750147564e-07
3.04,1.4850148501485667e-07
3.04,1.4950149501495016e-07
3.04,1.5050150501505044e-07
3.08,1.515015150151507e-07
3.08,1.5250152501525098e-07
3.08,1.5350153501535126e-07
3.04,1.5450154501545153e-07
3.04,1.555015550155518e-07
3.08,1.5650156501565207e-07
3.08,1.5750157501575235e-07
3.04,1.5850158501585262e-07
3.0,1.595015950159529e-07
3.04,1.6050160501605317e-07
3.04,1.6150161501615344e-07
3.04,1.625016250162537e-07
3.04,1.6350163501635399e-07
3.04,1.6450164501645426e-07
3.04,1.6550165501655453e-07
3.04,1.665016650166548e-07
3.04,1.6750167501675508e-07
3.04,1.6850168501685535e-07
3.04,1.6950169501695562e-07
3.04,1.705017050170559e-07
3.04,1.7150171501715617e-07
3.04,1.7250172501725644e-07
3.04,1.7350173501735672e-07
3.04,1.7450174501745021e-07
3.04,1.7550175501755049e-07
3.04,1.7650176501765076e-07
3.08,1.7750177501775103e-07
3.08,1.785017850178513e-07
3.08,1.7950179501795158e-07
3.08,1.8050180501805185e-07
3.04,1.8150181501815212e-07
3.04,1.825018250182524e-07
3.04,1.8350183501835267e-07
3.04,1.8450184501845294e-07
3.04,1.8550185501855322e-07
3.04,1.865018650186535e-07
3.04,1.8750187501875376e-07
3.08,1.8850188501885404e-07
3.08,1.895018950189543e-07
3.04,1.9050190501905458e-07
3.04,1.9150191501915486e-07
3.04,1.9250192501925513e-07
3.04,1.935019350193554e-07
3.04,1.9450194501945567e-07
3.04,1.9550195501955595e-07
3.04,1.9650196501965622e-07
3.04,1.975019750197565e-07
3.08,1.9850198501985677e-07
3.04,1.9950199501995026e-07
3.08,2.0050200502005054e-07
3.04,2.015020150201508e-07
3.04,2.0250202502025108e-07
3.04,2.0350203502035136e-07
3.08,2.0450204502045163e-07
3.04,2.055020550205519e-07
3.04,2.0650206502065217e-07
3.0,2.0750207502075245e-07
3.04,2.0850208502085272e-07
3.04,2.09502095020953e-07
3.08,2.1050210502105327e-07
3.08,2.1150211502115354e-07
3.08,2.125021250212538e-07
3.04,2.1350213502135409e-07
3.04,2.1450214502145436e-07
3.04,2.1550215502155463e-07
3.04,2.165021650216549e-07
3.0,2.1750217502175518e-07
3.04,2.1850218502185545e-07
3.04,2.1950219502195572e-07
3.04,2.20502205022056e-07
3.04,2.2150221502215627e-07
3.08,2.2250222502225654e-07
3.04,2.2350223502235682e-07
3.08,2.2450224502245031e-07
3.04,2.2550225502255059e-07
3.04,2.2650226502265086e-07
3.04,2.2750227502275113e-07
3.08,2.285022850228514e-07
3.08,2.2950229502295168e-07
3.04,2.3050230502305195e-07
3.04,2.3150231502315222e-07
3.08,2.325023250232525e-07
3.04,2.3350233502335277e-07
3.08,2.3450234502345304e-07
3.08,2.3550235502355332e-07
3.04,2.365023650236536e-07
3.04,2.3750237502375386e-07
3.08,2.3850238502385414e-07
3.08,2.395023950239544e-07
3.08,2.405024050240547e-07
3.04,2.4150241502415496e-07
3.08,2.4250242502425523e-07
3.08,2.435024350243555e-07
3.08,2.445024450244558e-07
3.04,2.4550245502455605e-07
3.08,2.465024650246563e-07
3.04,2.475024750247566e-07
3.04,2.4850248502485687e-07
3.04,2.4950249502495036e-07
3.04,2.5050250502505064e-07
3.04,2.515025150251509e-07
3.04,2.525025250252512e-07
3.08,2.5350253502535146e-07
3.08,2.5450254502545173e-07
3.08,2.55502555025552e-07
3.08,2.565025650256523e-07
3.04,2.5750257502575255e-07
3.04,2.585025850258528e-07
3.0,2.595025950259531e-07
3.04,2.6050260502605337e-07
3.04,2.6150261502615364e-07
3.04,2.625026250262539e-07
3.04,2.635026350263542e-07
3.04,2.6450264502645446e-07
3.04,2.6550265502655473e-07
3.04,2.66502665026655e-07
3.0,2.675026750267553e-07
3.04,2.6850268502685555e-07
3.04,2.695026950269558e-07
3.08,2.705027050270561e-07
3.04,2.7150271502715637e-07
3.04,2.7250272502725664e-07
3.04,2.735027350273569e-07
3.04,2.745027450274504e-07
3.0,2.755027550275507e-07
3.04,2.7650276502765096e-07
3.04,2.7750277502775123e-07
3.08,2.785027850278515e-07
3.04,2.795027950279518e-07
3.04,2.8050280502805205e-07
3.04,2.815028150281523e-07
3.04,2.825028250282526e-07
3.04,2.8350283502835287e-07
3.04,2.8450284502845314e-07
3.04,2.855028550285534e-07
3.04,2.865028650286537e-07
3.04,2.8750287502875396e-07
3.04,2.8850288502885424e-07
3.04,2.895028950289545e-07
3.04,2.905029050290548e-07
3.04,2.9150291502915506e-07
3.04,2.9250292502925533e-07
3.04,2.935029350293556e-07
3.08,2.945029450294559e-07
3.04,2.9550295502955615e-07
3.04,2.965029650296564e-07
3.04,2.975029750297567e-07
3.04,2.9850298502985697e-07
3.08,2.9950299502995046e-07
3.08,3.0050300503005074e-07
3.04,3.01503015030151e-07
3.08,3.025030250302513e-07
3.04,3.0350303503035156e-07
3.04,3.0450304503045183e-07
3.04,3.055030550305521e-07
3.04,3.065030650306524e-07
3.04,3.0750307503075265e-07
3.04,3.085030850308529e-07
3.04,3.095030950309532e-07
3.04,3.1050310503105347e-07
3.08,3.1150311503115374e-07
3.08,3.12503125031254e-07
3.04,3.135031350313543e-07
3.04,3.1450314503145456e-07
3.0,3.1550315503155483e-07
3.04,3.165031650316551e-07
3.04,3.175031750317554e-07
3.0,3.1850318503185565e-07
3.04,3.195031950319559e-07
3.08,3.205032050320562e-07
3.04,3.2150321503215647e-07
3.04,3.2250322503225674e-07
3.04,3.23503235032357e-07
3.08,3.245032450324505e-07
3.04,3.255032550325508e-07
3.08,3.2650326503265106e-07
3.04,3.2750327503275133e-07
3.08,3.285032850328516e-07
3.04,3.295032950329519e-07
3.08,3.3050330503305215e-07
3.04,3.315033150331524e-07
3.04,3.325033250332527e-07
3.08,3.3350333503335297e-07
3.08,3.3450334503345324e-07
3.0,3.355033550335535e-07
3.08,3.365033650336538e-07
3.08,3.3750337503375406e-07
3.08,3.3850338503385434e-07
3.08,3.395033950339546e-07
3.08,3.405034050340549e-07
3.04,3.4150341503415516e-07
3.04,3.4250342503425543e-07
3.04,3.435034350343557e-07
3.04,3.44503445034456e-07
3.04,3.4550345503455625e-07
3.04,3.465034650346565e-07
3.04,3.475034750347568e-07
3.04,3.4850348503485707e-07
3.04,3.4950349503495056e-07
3.08,3.5050350503505084e-07
3.04,3.515035150351511e-07
3.08,3.525035250352514e-07
3.04,3.5350353503535166e-07
3.08,3.5450354503545193e-07
3.04,3.555035550355522e-07
3.04,3.565035650356525e-07
3.04,3.5750357503575275e-07
3.04,3.58503585035853e-07
3.04,3.595035950359533e-07
3.08,3.6050360503605357e-07
3.04,3.6150361503615384e-07
3.08,3.625036250362541e-07
3.04,3.635036350363544e-07
3.04,3.6450364503645466e-07
3.0,3.6550365503655493e-07
3.04,3.665036650366552e-07
3.04,3.675036750367555e-07
3.04,3.6850368503685575e-07
3.04,3.69503695036956e-07
3.08,3.705037050370563e-07
3.04,3.7150371503715657e-07
3.04,3.7250372503725684e-07
3.04,3.735037350373571e-07
3.04,3.745037450374506e-07
3.04,3.755037550375509e-07
3.04,3.7650376503765116e-07
3.04,3.7750377503775143e-07
3.08,3.785037850378517e-07
3.08,3.79503795037952e-07
3.08,3.8050380503805225e-07
3.04,3.815038150381525e-07
3.04,3.825038250382528e-07
3.04,3.8350383503835307e-07
3.08,3.8450384503845334e-07
3.04,3.855038550385536e-07
3.08,3.865038650386539e-07
3.04,3.8750387503875416e-07
3.04,3.8850388503885444e-07
3.04,3.895038950389547e-07
3.08,3.90503905039055e-07
3.04,3.9150391503915526e-07
3.04,3.9250392503925553e-07
3.0,3.935039350393558e-07
3.04,3.945039450394561e-07
3.04,3.9550395503955635e-07
3.04,3.965039650396566e-07
3.0,3.975039750397569e-07
3.04,3.985039850398504e-07
3.04,3.9950399503995066e-07
3.04,4.0050400504005094e-07
3.04,4.015040150401512e-07
3.04,4.025040250402515e-07
3.04,4.0350403504035176e-07
3.08,4.0450404504045203e-07
3.04,4.055040550405523e-07
3.04,4.065040650406526e-07
3.04,4.0750407504075285e-07
3.04,4.085040850408531e-07
3.04,4.095040950409534e-07
3.04,4.1050410504105367e-07
3.04,4.1150411504115394e-07
3.08,4.125041250412542e-07
3.04,4.135041350413545e-07
3.04,4.1450414504145476e-07
3.04,4.1550415504155503e-07
3.04,4.165041650416553e-07
3.04,4.175041750417556e-07
3.04,4.1850418504185585e-07
3.04,4.195041950419561e-07
3.04,4.205042050420564e-07
3.04,4.2150421504215667e-07
3.04,4.2250422504225694e-07
3.0,4.2350423504235044e-07
3.04,4.245042450424507e-07
3.04,4.25504255042551e-07
3.08,4.2650426504265126e-07
3.0,4.2750427504275153e-07
3.04,4.285042850428518e-07
3.04,4.295042950429521e-07
3.04,4.3050430504305235e-07
3.04,4.315043150431526e-07
3.04,4.325043250432529e-07
3.04,4.3350433504335317e-07
3.04,4.3450434504345344e-07
3.04,4.355043550435537e-07
3.08,4.36504365043654e-07
3.04,4.3750437504375426e-07
3.04,4.3850438504385454e-07
3.0,4.395043950439548e-07
3.04,4.405044050440551e-07
3.04,4.4150441504415536e-07
3.04,4.4250442504425563e-07
3.04,4.435044350443559e-07
3.04,4.445044450444562e-07
3.04,4.4550445504455645e-07
3.04,4.465044650446567e-07
3.04,4.47504475044757e-07
3.04,4.485044850448505e-07
3.0,4.4950449504495076e-07
3.04,4.5050450504505104e-07
3.04,4.515045150451513e-07
3.04,4.525045250452516e-07
3.04,4.5350453504535186e-07
3.04,4.5450454504545213e-07
3.04,4.555045550455524e-07
3.04,4.565045650456527e-07
3.04,4.5750457504575295e-07
3.04,4.585045850458532e-07
3.0,4.595045950459535e-07
3.04,4.6050460504605377e-07
3.0,4.6150461504615404e-07
3.04,4.625046250462543e-07
3.04,4.635046350463546e-07
3.04,4.6450464504645486e-07
3.04,4.6550465504655513e-07
3.04,4.665046650466554e-07
3.0,4.675046750467557e-07
3.04,4.6850468504685595e-07
3.04,4.695046950469562e-07
3.04,4.705047050470565e-07
3.04,4.7150471504715677e-07
3.04,4.7250472504725704e-07
3.04,4.7350473504735054e-07
3.04,4.745047450474508e-07
3.04,4.755047550475511e-07
3.04,4.7650476504765136e-07
3.04,4.775047750477516e-07
3.04,4.785047850478519e-07
3.0,4.795047950479522e-07
3.04,4.805048050480525e-07
3.04,4.815048150481527e-07
3.04,4.82504825048253e-07
3.04,4.835048350483533e-07
3.08,4.845048450484535e-07
3.04,4.855048550485538e-07
3.04,4.865048650486541e-07
3.04,4.875048750487544e-07
3.08,4.885048850488546e-07
3.04,4.895048950489549e-07
3.04,4.905049050490552e-07
3.04,4.915049150491555e-07
3.08,4.925049250492557e-07
3.04,4.93504935049356e-07
3.04,4.945049450494563e-07
3.04,4.955049550495565e-07
3.04,4.965049650496568e-07
3.0,4.975049750497571e-07
3.04,4.985049850498506e-07
3.04,4.995049950499509e-07
3.08,5.005050050500511e-07
3.0,5.015050150501514e-07
3.04,5.025050250502517e-07
3.04,5.03505035050352e-07
3.08,5.045050450504522e-07
3.04,5.055050550505525e-07
3.04,5.065050650506528e-07
3.04,5.07505075050753e-07
3.04,5.085050850508533e-07
3.04,5.095050950509536e-07
3.04,5.105051050510539e-07
3.04,5.115051150511541e-07
3.04,5.125051250512544e-07
3.0,5.135051350513547e-07
3.04,5.14505145051455e-07
3.04,5.155051550515552e-07
3.08,5.165051650516555e-07
3.04,5.175051750517558e-07
3.08,5.18505185051856e-07
3.04,5.195051950519563e-07
3.04,5.205052050520566e-07
3.04,5.215052150521569e-07
3.08,5.225052250522571e-07
3.08,5.235052350523506e-07
3.04,5.245052450524509e-07
3.04,5.255052550525512e-07
3.04,5.265052650526515e-07
3.04,5.275052750527517e-07
3.04,5.28505285052852e-07
3.0,5.295052950529523e-07
3.04,5.305053050530526e-07
3.04,5.315053150531528e-07
3.04,5.325053250532531e-07
3.04,5.335053350533534e-07
3.04,5.345053450534536e-07
3.04,5.355053550535539e-07
3.04,5.365053650536542e-07
3.04,5.375053750537545e-07
3.04,5.385053850538547e-07
3.04,5.39505395053955e-07
3.04,5.405054050540553e-07
3.04,5.415054150541556e-07
3.04,5.425054250542558e-07
3.04,5.435054350543561e-07
3.04,5.445054450544564e-07
3.04,5.455054550545566e-07
3.04,5.465054650546569e-07
3.04,5.475054750547572e-07
3.08,5.485054850548507e-07
3.04,5.49505495054951e-07
3.04,5.505055050550512e-07
3.04,5.515055150551515e-07
3.04,5.525055250552518e-07
3.0,5.535055350553521e-07
3.04,5.545055450554523e-07
3.04,5.555055550555526e-07
3.04,5.565055650556529e-07
3.04,5.575055750557531e-07
3.04,5.585055850558534e-07
3.04,5.595055950559537e-07
3.04,5.60505605056054e-07
3.04,5.615056150561542e-07
3.04,5.625056250562545e-07
3.04,5.635056350563548e-07
3.04,5.645056450564551e-07
3.04,5.655056550565553e-07
3.04,5.665056650566556e-07
3.04,5.675056750567559e-07
3.04,5.685056850568562e-07
3.04,5.695056950569564e-07
3.04,5.705057050570567e-07
3.04,5.71505715057157e-07
3.08,5.725057250572572e-07
3.04,5.735057350573507e-07
3.04,5.74505745057451e-07
3.0,5.755057550575513e-07
3.04,5.765057650576516e-07
3.04,5.775057750577518e-07
3.04,5.785057850578521e-07
3.04,5.795057950579524e-07
3.04,5.805058050580527e-07
3.04,5.815058150581529e-07
3.04,5.825058250582532e-07
3.04,5.835058350583535e-07
3.04,5.845058450584537e-07
3.04,5.85505855058554e-07
3.04,5.865058650586543e-07
3.0,5.875058750587546e-07
3.08,5.885058850588548e-07
3.04,5.895058950589551e-07
3.04,5.905059050590554e-07
3.04,5.915059150591557e-07
3.08,5.925059250592559e-07
3.04,5.935059350593562e-07
3.04,5.945059450594565e-07
3.04,5.955059550595567e-07
3.04,5.96505965059657e-07
3.04,5.975059750597573e-07
3.04,5.985059850598508e-07
3.04,5.995059950599511e-07
3.04,6.005060050600513e-07
3.04,6.015060150601516e-07
3.08,6.025060250602519e-07
3.04,6.035060350603522e-07
3.04,6.045060450604524e-07
3.04,6.055060550605527e-07
3.04,6.06506065060653e-07
3.04,6.075060750607532e-07
3.08,6.085060850608535e-07
3.04,6.095060950609538e-07
3.04,6.105061050610541e-07
3.04,6.115061150611543e-07
3.04,6.125061250612546e-07
3.04,6.135061350613549e-07
3.04,6.145061450614552e-07
3.04,6.155061550615554e-07
3.04,6.165061650616557e-07
3.04,6.17506175061756e-07
3.08,6.185061850618563e-07
3.04,6.195061950619565e-07
3.04,6.205062050620568e-07
3.04,6.215062150621571e-07
3.04,6.225062250622573e-07
3.0,6.235062350623508e-07
3.04,6.245062450624511e-07
3.0,6.255062550625514e-07
3.04,6.265062650626517e-07
3.04,6.275062750627519e-07
3.04,6.285062850628522e-07
3.04,6.295062950629525e-07
3.08,6.305063050630528e-07
3.04,6.31506315063153e-07
3.04,6.325063250632533e-07
3.0,6.335063350633536e-07
3.04,6.345063450634538e-07
3.04,6.355063550635541e-07
3.04,6.365063650636544e-07
3.04,6.375063750637547e-07
3.08,6.385063850638549e-07
3.08,6.395063950639552e-07
3.04,6.405064050640555e-07
3.04,6.415064150641558e-07
3.08,6.42506425064256e-07
3.04,6.435064350643563e-07
3.04,6.445064450644566e-07
3.04,6.455064550645568e-07
3.08,6.465064650646571e-07
3.08,6.475064750647574e-07
3.04,6.485064850648509e-07
3.04,6.495064950649512e-07
3.08,6.505065050650514e-07
3.04,6.515065150651517e-07
3.08,6.52506525065252e-07
3.04,6.535065350653523e-07
3.04,6.545065450654525e-07
3.04,6.555065550655528e-07
3.08,6.565065650656531e-07
3.04,6.575065750657533e-07
3.04,6.585065850658536e-07
3.04,6.595065950659539e-07
3.04,6.605066050660542e-07
3.04,6.615066150661544e-07
3.04,6.625066250662547e-07
3.04,6.63506635066355e-07
3.08,6.645066450664553e-07
3.04,6.655066550665555e-07
3.04,6.665066650666558e-07
3.04,6.675066750667561e-07
3.04,6.685066850668564e-07
3.04,6.695066950669566e-07
3.04,6.705067050670569e-07
3.04,6.715067150671572e-07
3.04,6.725067250672574e-07
3.0,6.735067350673509e-07
3.04,6.745067450674512e-07
3.0,6.755067550675515e-07
3.04,6.765067650676518e-07
3.04,6.77506775067752e-07
3.04,6.785067850678523e-07
3.0,6.795067950679526e-07
3.04,6.805068050680529e-07
3.04,6.815068150681531e-07
3.04,6.825068250682534e-07
3.04,6.835068350683537e-07
3.08,6.845068450684539e-07
3.04,6.855068550685542e-07
3.04,6.865068650686545e-07
3.04,6.875068750687548e-07
3.04,6.88506885068855e-07
3.04,6.895068950689553e-07
3.04,6.905069050690556e-07
3.0,6.915069150691559e-07
3.04,6.925069250692561e-07
3.04,6.935069350693564e-07
3.04,6.945069450694567e-07
3.04,6.95506955069557e-07
3.04,6.965069650696572e-07
3.0,6.975069750697507e-07
3.04,6.98506985069851e-07
3.0,6.995069950699513e-07
3.04,7.005070050700515e-07
3.0,7.015070150701518e-07
3.04,7.025070250702521e-07
3.0,7.035070350703524e-07
3.04,7.045070450704526e-07
3.04,7.055070550705529e-07
3.04,7.065070650706532e-07
3.04,7.075070750707534e-07
3.04,7.085070850708537e-07
3.04,7.09507095070954e-07
3.04,7.105071050710543e-07
3.0,7.115071150711545e-07
3.04,7.125071250712548e-07
3.04,7.135071350713551e-07
3.04,7.145071450714554e-07
3.0,7.155071550715556e-07
3.04,7.165071650716559e-07
3.04,7.175071750717562e-07
3.04,7.185071850718565e-07
3.04,7.195071950719567e-07
3.04,7.20507205072057e-07
3.0,7.215072150721573e-07
3.04,7.225072250722508e-07
3.0,7.23507235072351e-07
3.04,7.245072450724513e-07
3.04,7.255072550725516e-07
3.04,7.265072650726519e-07
3.04,7.275072750727521e-07
3.08,7.285072850728524e-07
3.04,7.295072950729527e-07
3.08,7.30507305073053e-07
3.04,7.315073150731532e-07
3.04,7.325073250732535e-07
3.04,7.335073350733538e-07
3.08,7.34507345073454e-07
3.04,7.355073550735543e-07
3.04,7.365073650736546e-07
3.04,7.375073750737549e-07
3.04,7.385073850738551e-07
3.04,7.395073950739554e-07
3.04,7.405074050740557e-07
3.0,7.41507415074156e-07
3.04,7.425074250742562e-07
3.0,7.435074350743565e-07
3.04,7.445074450744568e-07
3.04,7.45507455074557e-07
3.04,7.465074650746573e-07
3.04,7.475074750747508e-07
3.04,7.485074850748511e-07
3.0,7.495074950749514e-07
3.04,7.505075050750516e-07
3.04,7.515075150751519e-07
3.04,7.525075250752522e-07
3.04,7.535075350753525e-07
3.08,7.545075450754527e-07
3.0,7.55507555075553e-07
3.04,7.565075650756533e-07
3.04,7.575075750757535e-07
3.04,7.585075850758538e-07
3.0,7.595075950759541e-07
3.04,7.605076050760544e-07
3.04,7.615076150761546e-07
3.04,7.625076250762549e-07
3.04,7.635076350763552e-07
3.08,7.645076450764555e-07
3.0,7.655076550765557e-07
3.04,7.66507665076656e-07
3.0,7.675076750767563e-07
3.04,7.685076850768566e-07
3.04,7.695076950769568e-07
3.04,7.705077050770571e-07
3.04,7.715077150771574e-07
3.04,7.725077250772509e-07
3.04,7.735077350773511e-07
3.08,7.745077450774514e-07
3.04,7.755077550775517e-07
3.04,7.76507765077652e-07
3.0,7.775077750777522e-07
3.04,7.785077850778525e-07
3.04,7.795077950779528e-07
3.04,7.80507805078053e-07
3.04,7.815078150781533e-07
3.04,7.825078250782536e-07
3.04,7.835078350783539e-07
3.04,7.845078450784541e-07
3.04,7.855078550785544e-07
3.04,7.865078650786547e-07
3.04,7.87507875078755e-07
3.04,7.885078850788552e-07
3.04,7.895078950789555e-07
3.08,7.905079050790558e-07
3.04,7.915079150791561e-07
3.08,7.925079250792563e-07
3.04,7.935079350793566e-07
3.04,7.945079450794569e-07
3.04,7.955079550795571e-07
3.04,7.965079650796574e-07
3.0,7.975079750797509e-07
3.04,7.985079850798512e-07
3.04,7.995079950799515e-07
3.04,8.005080050800517e-07
3.0,8.01508015080152e-07
3.0,8.025080250802523e-07
3.04,8.035080350803526e-07
3.04,8.045080450804528e-07
3.04,8.055080550805531e-07
3.04,8.065080650806534e-07
3.04,8.075080750807536e-07
3.04,8.085080850808539e-07
3.04,8.095080950809542e-07
3.04,8.105081050810545e-07
3.04,8.115081150811547e-07
3.04,8.12508125081255e-07
3.04,8.135081350813553e-07
3.04,8.145081450814556e-07
3.04,8.155081550815558e-07
3.04,8.165081650816561e-07
3.0,8.175081750817564e-07
3.04,8.185081850818567e-07
3.04,8.195081950819569e-07
3.04,8.205082050820572e-07
3.04,8.215082150821575e-07
3.08,8.22508225082251e-07
3.04,8.235082350823512e-07
3.04,8.245082450824515e-07
3.04,8.255082550825518e-07
3.04,8.265082650826521e-07
3.04,8.275082750827523e-07
3.04,8.285082850828526e-07
3.04,8.295082950829529e-07
3.04,8.305083050830532e-07
3.04,8.315083150831534e-07
3.04,8.325083250832537e-07
3.04,8.33508335083354e-07
3.04,8.345083450834542e-07
3.04,8.355083550835545e-07
3.08,8.365083650836548e-07
3.04,8.375083750837551e-07
3.08,8.385083850838553e-07
3.04,8.395083950839556e-07
3.04,8.405084050840559e-07
3.04,8.415084150841562e-07
3.08,8.425084250842564e-07
3.04,8.435084350843567e-07
3.04,8.44508445084457e-07
3.0,8.455084550845572e-07
3.04,8.465084650846575e-07
3.04,8.47508475084751e-07
3.04,8.485084850848513e-07
3.04,8.495084950849516e-07
3.04,8.505085050850518e-07
3.0,8.515085150851521e-07
3.04,8.525085250852524e-07
3.0,8.535085350853527e-07
3.04,8.545085450854529e-07
3.04,8.555085550855532e-07
3.04,8.565085650856535e-07
3.04,8.575085750857537e-07
3.04,8.58508585085854e-07
3.04,8.595085950859543e-07
3.08,8.605086050860546e-07
3.04,8.615086150861548e-07
3.04,8.625086250862551e-07
3.0,8.635086350863554e-07
3.04,8.645086450864557e-07
3.04,8.655086550865559e-07
3.04,8.665086650866562e-07
3.0,8.675086750867565e-07
3.04,8.685086850868568e-07
3.04,8.69508695086957e-07
3.04,8.705087050870573e-07
3.04,8.715087150871576e-07
3.04,8.725087250872511e-07
3.04,8.735087350873513e-07
3.04,8.745087450874516e-07
3.0,8.755087550875519e-07
3.04,8.765087650876522e-07
3.04,8.775087750877524e-07
3.04,8.785087850878527e-07
3.0,8.79508795087953e-07
3.04,8.805088050880533e-07
3.04,8.815088150881535e-07
3.08,8.825088250882538e-07
3.08,8.835088350883541e-07
3.04,8.845088450884543e-07
3.04,8.855088550885546e-07
3.04,8.865088650886549e-07
3.04,8.875088750887552e-07
3.04,8.885088850888554e-07
3.04,8.895088950889557e-07
3.04,8.90508905089056e-07
3.04,8.915089150891563e-07
3.04,8.925089250892565e-07
3.04,8.935089350893568e-07
3.04,8.945089450894571e-07
3.04,8.955089550895573e-07
3.0,8.965089650896576e-07
3.0,8.975089750897511e-07
3.04,8.985089850898514e-07
3.04,8.995089950899517e-07
3.08,9.005090050900519e-07
3.04,9.015090150901522e-07
3.04,9.025090250902525e-07
3.0,9.035090350903528e-07
3.08,9.04509045090453e-07
3.08,9.055090550905533e-07
3.08,9.065090650906536e-07
3.04,9.075090750907538e-07
3.08,9.085090850908541e-07
3.04,9.095090950909544e-07
3.04,9.105091050910547e-07
3.04,9.115091150911549e-07
3.04,9.125091250912552e-07
3.08,9.135091350913555e-07
3.04,9.145091450914558e-07
3.0,9.15509155091556e-07
3.04,9.165091650916563e-07
3.04,9.175091750917566e-07
3.04,9.185091850918569e-07
3.04,9.195091950919571e-07
3.04,9.205092050920574e-07
3.04,9.215092150921577e-07
3.04,9.225092250922512e-07
3.04,9.235092350923514e-07
3.04,9.245092450924517e-07
3.0,9.25509255092552e-07
3.04,9.265092650926523e-07
3.04,9.275092750927525e-07
3.04,9.285092850928528e-07
3.04,9.295092950929531e-07
3.04,9.305093050930534e-07
3.04,9.315093150931536e-07
3.04,9.325093250932539e-07
3.0,9.335093350933542e-07
3.04,9.345093450934544e-07
3.04,9.355093550935547e-07
3.04,9.36509365093655e-07
3.04,9.375093750937553e-07
3.04,9.385093850938555e-07
3.04,9.395093950939558e-07
3.04,9.405094050940561e-07
3.04,9.415094150941564e-07
3.04,9.425094250942566e-07
3.04,9.435094350943569e-07
3.04,9.445094450944572e-07
3.04,9.455094550945574e-07
3.04,9.465094650946577e-07
3.04,9.475094750947512e-07
3.04,9.485094850948515e-07
3.0,9.495094950949518e-07
3.04,9.50509505095052e-07
3.0,9.515095150951523e-07
3.04,9.525095250952526e-07
3.04,9.535095350953529e-07
3.08,9.545095450954531e-07
3.04,9.555095550955534e-07
3.08,9.565095650956537e-07
3.04,9.57509575095754e-07
3.08,9.585095850958542e-07
3.04,9.595095950959545e-07
3.04,9.605096050960548e-07
3.04,9.61509615096155e-07
3.04,9.625096250962553e-07
3.04,9.635096350963556e-07
3.04,9.645096450964559e-07
3.04,9.655096550965561e-07
3.08,9.665096650966564e-07
3.04,9.675096750967567e-07
3.04,9.68509685096857e-07
3.04,9.695096950969572e-07
3.04,9.705097050970575e-07
3.0,9.715097150971578e-07
3.04,9.725097250972513e-07
3.04,9.735097350973515e-07
3.08,9.745097450974518e-07
3.04,9.75509755097552e-07
3.04,9.765097650976524e-07
3.04,9.775097750977526e-07
3.04,9.78509785097853e-07
3.04,9.795097950979532e-07
3.08,9.805098050980535e-07
3.04,9.815098150981537e-07
3.04,9.82509825098254e-07
3.04,9.835098350983543e-07
3.04,9.845098450984545e-07
3.04,9.855098550985548e-07
3.04,9.86509865098655e-07
3.04,9.875098750987554e-07
3.04,9.885098850988556e-07
3.04,9.89509895098956e-07
3.04,9.905099050990562e-07
3.0,9.915099150991565e-07
3.04,9.925099250992567e-07
3.04,9.93509935099357e-07
3.04,9.945099450994573e-07
3.04,9.955099550995575e-07
3.04,9.96509965099651e-07
3.04,9.975099750997513e-07
3.08,9.985099850998516e-07
3.04,9.995099950999519e-07
3.04,1.0005100051000521e-06
3.04,1.0015100151001524e-06
3.08,1.0025100251002527e-06
3.04,1.003510035100353e-06
3.04,1.0045100451004532e-06
3.04,1.0055100551005535e-06
3.04,1.0065100651006538e-06
3.0,1.007510075100754e-06
3.04,1.0085100851008543e-06
3.04,1.0095100951009546e-06
3.08,1.0105101051010549e-06
3.04,1.0115101151011551e-06
3.08,1.0125101251012554e-06
3.08,1.0135101351013557e-06
3.08,1.014510145101456e-06
3.04,1.0155101551015562e-06
3.04,1.0165101651016565e-06
3.04,1.0175101751017568e-06
3.04,1.018510185101857e-06
3.04,1.0195101951019573e-06
3.08,1.0205102051020576e-06
3.0,1.021510215102151e-06
3.04,1.0225102251022514e-06
3.04,1.0235102351023516e-06
3.04,1.024510245102452e-06
3.04,1.0255102551025522e-06
3.08,1.0265102651026525e-06
3.04,1.0275102751027527e-06
3.04,1.028510285102853e-06
3.04,1.0295102951029533e-06
3.04,1.0305103051030536e-06
3.04,1.0315103151031538e-06
3.04,1.032510325103254e-06
3.04,1.0335103351033544e-06
3.04,1.0345103451034546e-06
3.04,1.035510355103555e-06
3.08,1.0365103651036552e-06
3.04,1.0375103751037555e-06
3.04,1.0385103851038557e-06
3.04,1.039510395103956e-06
3.04,1.0405104051040563e-06
3.04,1.0415104151041566e-06
3.04,1.0425104251042568e-06
3.04,1.043510435104357e-06
3.08,1.0445104451044574e-06
3.04,1.0455104551045576e-06
3.08,1.0465104651046511e-06
3.04,1.0475104751047514e-06
3.04,1.0485104851048517e-06
3.04,1.049510495104952e-06
3.04,1.0505105051050522e-06
3.04,1.0515105151051525e-06
3.04,1.0525105251052528e-06
3.04,1.053510535105353e-06
3.04,1.0545105451054533e-06
3.0,1.0555105551055536e-06
3.04,1.0565105651056539e-06
3.04,1.0575105751057541e-06
3.04,1.0585105851058544e-06
3.04,1.0595105951059547e-06
3.08,1.060510605106055e-06
3.04,1.0615106151061552e-06
3.04,1.0625106251062555e-06
3.04,1.0635106351063558e-06
3.04,1.064510645106456e-06
3.04,1.0655106551065563e-06
3.04,1.0665106651066566e-06
3.04,1.0675106751067569e-06
3.04,1.0685106851068572e-06
3.0,1.0695106951069574e-06
3.04,1.0705107051070577e-06
3.04,1.0715107151071512e-06
3.04,1.0725107251072515e-06
3.04,1.0735107351073517e-06
3.04,1.074510745107452e-06
3.04,1.0755107551075523e-06
3.04,1.0765107651076526e-06
3.04,1.0775107751077528e-06
3.04,1.078510785107853e-06
3.04,1.0795107951079534e-06
3.08,1.0805108051080537e-06
3.04,1.081510815108154e-06
3.04,1.0825108251082542e-06
3.04,1.0835108351083545e-06
3.04,1.0845108451084547e-06
3.04,1.085510855108555e-06
3.04,1.0865108651086553e-06
3.04,1.0875108751087556e-06
3.04,1.0885108851088558e-06
3.0,1.0895108951089561e-06
3.04,1.0905109051090564e-06
3.04,1.0915109151091567e-06
3.04,1.092510925109257e-06
3.0,1.0935109351093572e-06
3.04,1.0945109451094575e-06
3.0,1.0955109551095577e-06
3.04,1.0965109651096512e-06
3.04,1.0975109751097515e-06
3.08,1.0985109851098518e-06
3.04,1.099510995109952e-06
3.08,1.1005110051100523e-06
3.04,1.1015110151101526e-06
3.04,1.1025110251102529e-06
3.04,1.1035110351103532e-06
3.04,1.1045110451104534e-06
3.04,1.1055110551105537e-06
3.04,1.106511065110654e-06
3.0,1.1075110751107542e-06
3.04,1.1085110851108545e-06
3.04,1.1095110951109548e-06
3.08,1.110511105111055e-06
3.04,1.1115111151111553e-06
3.04,1.1125111251112556e-06
3.04,1.1135111351113559e-06
3.0,1.1145111451114562e-06
2.96,1.1155111551115564e-06
3.04,1.1165111651116567e-06
3.04,1.117511175111757e-06
3.04,1.1185111851118573e-06
3.04,1.1195111951119575e-06
3.04,1.1205112051120578e-06
3.04,1.1215112151121513e-06
3.04,1.1225112251122516e-06
3.04,1.1235112351123518e-06
3.04,1.1245112451124521e-06
3.04,1.1255112551125524e-06
3.04,1.1265112651126527e-06
3.04,1.127511275112753e-06
3.04,1.1285112851128532e-06
3.04,1.1295112951129535e-06
3.04,1.1305113051130538e-06
3.04,1.131511315113154e-06
3.04,1.1325113251132543e-06
3.04,1.1335113351133546e-06
3.08,1.1345113451134548e-06
3.04,1.1355113551135551e-06
3.04,1.1365113651136554e-06
3.04,1.1375113751137557e-06
3.04,1.138511385113856e-06
3.08,1.1395113951139562e-06
3.04,1.1405114051140565e-06
3.04,1.1415114151141568e-06
3.04,1.142511425114257e-06
3.04,1.1435114351143573e-06
3.04,1.1445114451144576e-06
3.04,1.1455114551145578e-06
3.04,1.1465114651146513e-06
3.04,1.1475114751147516e-06
3.08,1.1485114851148519e-06
3.04,1.1495114951149522e-06
3.04,1.1505115051150524e-06
3.04,1.1515115151151527e-06
3.04,1.152511525115253e-06
3.0,1.1535115351153533e-06
3.0,1.1545115451154535e-06
3.0,1.1555115551155538e-06
3.04,1.156511565115654e-06
3.04,1.1575115751157543e-06
3.04,1.1585115851158546e-06
3.04,1.1595115951159549e-06
3.04,1.1605116051160552e-06
3.04,1.1615116151161554e-06
3.04,1.1625116251162557e-06
3.04,1.163511635116356e-06
3.04,1.1645116451164563e-06
3.04,1.1655116551165565e-06
3.04,1.1665116651166568e-06
3.04,1.167511675116757e-06
3.04,1.1685116851168574e-06
3.04,1.1695116951169576e-06
3.04,1.170511705117058e-06
3.04,1.1715117151171514e-06
3.08,1.1725117251172517e-06
3.04,1.173511735117352e-06
3.04,1.1745117451174522e-06
3.04,1.1755117551175525e-06
3.04,1.1765117651176528e-06
3.04,1.177511775117753e-06
3.04,1.1785117851178533e-06
3.04,1.1795117951179536e-06
3.08,1.1805118051180539e-06
3.04,1.1815118151181541e-06
3.04,1.1825118251182544e-06
3.04,1.1835118351183547e-06
3.04,1.184511845118455e-06
3.04,1.1855118551185552e-06
3.08,1.1865118651186555e-06
3.04,1.1875118751187558e-06
3.04,1.188511885118856e-06
3.04,1.1895118951189563e-06
3.04,1.1905119051190566e-06
3.04,1.1915119151191569e-06
3.04,1.1925119251192571e-06
3.04,1.1935119351193574e-06
3.04,1.1945119451194577e-06
2.96,1.195511955119558e-06
2.32,1.1965119651196514e-06
1.16,1.1975119751197517e-06
0.16,1.198511985119852e-06
-0.4,1.1995119951199523e-06
-0.8,1.2005120051200525e-06
-0.96,1.2015120151201528e-06
-0.88,1.202512025120253e-06
-0.44,1.2035120351203534e-06
-0.12,1.2045120451204536e-06
0.04,1.205512055120554e-06
0.16,1.2065120651206542e-06
0.24,1.2075120751207544e-06
0.08,1.2085120851208547e-06
-0.08,1.209512095120955e-06
-0.04,1.2105121051210553e-06
0.08,1.2115121151211555e-06
0.2,1.2125121251212558e-06
0.2,1.213512135121356e-06
0.08,1.2145121451214564e-06
-0.16,1.2155121551215566e-06
-0.24,1.216512165121657e-06
-0.2,1.2175121751217572e-06
-0.12,1.2185121851218575e-06
-0.08,1.2195121951219577e-06
-0.04,1.220512205122058e-06
0.04,1.2215122151221515e-06
0.12,1.2225122251222518e-06
0.16,1.223512235122352e-06
0.16,1.2245122451224523e-06
0.12,1.2255122551225526e-06
-0.04,1.2265122651226529e-06
-0.08,1.2275122751227531e-06
-0.08,1.2285122851228534e-06
-0.04,1.2295122951229537e-06
0.0,1.230512305123054e-06
0.04,1.2315123151231542e-06
0.04,1.2325123251232545e-06
0.12,1.2335123351233548e-06
0.12,1.234512345123455e-06
0.16,1.2355123551235553e-06
0.08,1.2365123651236556e-06
-0.04,1.2375123751237559e-06
-0.16,1.2385123851238561e-06
-0.12,1.2395123951239564e-06
-0.04,1.2405124051240567e-06
0.08,1.241512415124157e-06
0.12,1.2425124251242572e-06
0.16,1.2435124351243575e-06
0.16,1.2445124451244578e-06
0.12,1.245512455124558e-06
0.08,1.2465124651246515e-06
0.04,1.2475124751247518e-06
-0.04,1.248512485124852e-06
-0.08,1.2495124951249524e-06
-0.08,1.2505125051250526e-06
-0.04,1.251512515125153e-06
0.0,1.2525125251252532e-06
0.0,1.2535125351253535e-06
0.0,1.2545125451254537e-06
0.0,1.255512555125554e-06
0.04,1.2565125651256543e-06
0.12,1.2575125751257545e-06
0.16,1.2585125851258548e-06
0.16,1.259512595125955e-06
0.12,1.2605126051260554e-06
0.0,1.2615126151261556e-06
-0.08,1.262512625126256e-06
-0.08,1.2635126351263562e-06
-0.08,1.2645126451264565e-06
-0.12,1.2655126551265567e-06
-0.08,1.266512665126657e-06
0.0,1.2675126751267573e-06
0.08,1.2685126851268576e-06
0.16,1.2695126951269578e-06
0.16,1.270512705127058e-06
0.12,1.2715127151271516e-06
0.08,1.2725127251272519e-06
0.04,1.2735127351273521e-06
-0.04,1.2745127451274524e-06
0.0,1.2755127551275527e-06
0.0,1.276512765127653e-06
0.0,1.2775127751277532e-06
0.0,1.2785127851278535e-06
0.04,1.2795127951279538e-06
0.04,1.280512805128054e-06
0.04,1.2815128151281543e-06
0.04,1.2825128251282546e-06
0.04,1.2835128351283549e-06
0.04,1.2845128451284551e-06
0.04,1.2855128551285554e-06
0.04,1.2865128651286557e-06
0.04,1.287512875128756e-06
0.04,1.2885128851288562e-06
0.04,1.2895128951289565e-06
0.0,1.2905129051290568e-06
0.04,1.291512915129157e-06
0.04,1.2925129251292573e-06
0.08,1.2935129351293576e-06
0.08,1.2945129451294579e-06
0.08,1.2955129551295581e-06
0.04,1.2965129651296516e-06
0.04,1.297512975129752e-06
0.0,1.2985129851298522e-06
0.04,1.2995129951299525e-06
0.0,1.3005130051300527e-06
0.04,1.301513015130153e-06
0.0,1.3025130251302533e-06
0.0,1.3035130351303536e-06
0.0,1.3045130451304538e-06
0.04,1.305513055130554e-06
0.0,1.3065130651306544e-06
0.04,1.3075130751307546e-06
0.0,1.308513085130855e-06
0.0,1.3095130951309552e-06
0.0,1.3105131051310555e-06
0.04,1.3115131151311557e-06
0.04,1.312513125131256e-06
0.04,1.3135131351313563e-06
0.04,1.3145131451314566e-06
0.08,1.3155131551315568e-06
0.04,1.316513165131657e-06
0.04,1.3175131751317574e-06
0.04,1.3185131851318577e-06
0.08,1.319513195131958e-06
0.04,1.3205132051320514e-06
0.04,1.3215132151321517e-06
0.04,1.322513225132252e-06
0.04,1.3235132351323522e-06
0.04,1.3245132451324525e-06
0.04,1.3255132551325528e-06
0.04,1.326513265132653e-06
0.0,1.3275132751327533e-06
0.0,1.3285132851328536e-06
0.0,1.3295132951329539e-06
0.04,1.3305133051330542e-06
0.04,1.3315133151331544e-06
0.08,1.3325133251332547e-06
0.08,1.333513335133355e-06
0.04,1.3345133451334552e-06
0.04,1.3355133551335555e-06
0.04,1.3365133651336558e-06
0.04,1.337513375133756e-06
0.04,1.3385133851338563e-06
0.04,1.3395133951339566e-06
0.04,1.3405134051340569e-06
0.04,1.3415134151341572e-06
0.04,1.3425134251342574e-06
0.04,1.3435134351343577e-06
0.04,1.344513445134458e-06
0.04,1.3455134551345515e-06
0.04,1.3465134651346517e-06
0.04,1.347513475134752e-06
0.04,1.3485134851348523e-06
0.04,1.3495134951349526e-06
0.04,1.3505135051350528e-06
0.0,1.3515135151351531e-06
0.0,1.3525135251352534e-06
0.04,1.3535135351353537e-06
0.04,1.354513545135454e-06
0.08,1.3555135551355542e-06
0.08,1.3565135651356545e-06
0.04,1.3575135751357547e-06
0.04,1.358513585135855e-06
0.08,1.3595135951359553e-06
0.08,1.3605136051360556e-06
0.04,1.3615136151361558e-06
0.04,1.3625136251362561e-06
0.04,1.3635136351363564e-06
0.04,1.3645136451364567e-06
0.04,1.365513655136557e-06
0.04,1.3665136651366572e-06
0.04,1.3675136751367575e-06
0.08,1.3685136851368578e-06
0.04,1.369513695136958e-06
0.04,1.3705137051370515e-06
0.04,1.3715137151371518e-06
0.04,1.372513725137252e-06
0.04,1.3735137351373523e-06
0.04,1.3745137451374526e-06
0.04,1.3755137551375529e-06
0.0,1.3765137651376532e-06
0.04,1.3775137751377534e-06
0.04,1.3785137851378537e-06
0.04,1.379513795137954e-06
0.04,1.3805138051380543e-06
0.04,1.3815138151381545e-06
0.04,1.3825138251382548e-06
0.04,1.383513835138355e-06
0.04,1.3845138451384553e-06
0.04,1.3855138551385556e-06
0.04,1.3865138651386559e-06
0.04,1.3875138751387562e-06
0.04,1.3885138851388564e-06
0.04,1.3895138951389567e-06
0.04,1.390513905139057e-06
0.04,1.3915139151391573e-06
0.04,1.3925139251392575e-06
0.04,1.3935139351393578e-06
0.04,1.394513945139458e-06
0.04,1.3955139551395516e-06
0.04,1.3965139651396518e-06
0.04,1.3975139751397521e-06
0.04,1.3985139851398524e-06
0.04,1.3995139951399527e-06
0.04,1.400514005140053e-06
0.08,1.4015140151401532e-06
0.04,1.4025140251402535e-06
0.08,1.4035140351403538e-06
0.04,1.404514045140454e-06
0.04,1.4055140551405543e-06
0.04,1.4065140651406546e-06
0.04,1.4075140751407548e-06
0.04,1.4085140851408551e-06
0.04,1.4095140951409554e-06
0.04,1.4105141051410557e-06
0.04,1.411514115141156e-06
0.04,1.4125141251412562e-06
0.08,1.4135141351413565e-06
0.04,1.4145141451414568e-06
0.04,1.415514155141557e-06
0.04,1.4165141651416573e-06
0.04,1.4175141751417576e-06
0.04,1.4185141851418579e-06
0.04,1.4195141951419581e-06
0.04,1.4205142051420516e-06
0.04,1.4215142151421519e-06
0.04,1.4225142251422522e-06
0.04,1.4235142351423524e-06
0.04,1.4245142451424527e-06
0.04,1.425514255142553e-06
0.04,1.4265142651426533e-06
0.08,1.4275142751427535e-06
0.04,1.4285142851428538e-06
0.04,1.429514295142954e-06
0.04,1.4305143051430544e-06
0.04,1.4315143151431546e-06
0.04,1.432514325143255e-06
0.04,1.4335143351433552e-06
0.04,1.4345143451434554e-06
0.04,1.4355143551435557e-06
0.04,1.436514365143656e-06
0.04,1.4375143751437563e-06
0.04,1.4385143851438565e-06
0.04,1.4395143951439568e-06
0.04,1.440514405144057e-06
0.04,1.4415144151441574e-06
0.08,1.4425144251442576e-06
0.04,1.443514435144358e-06
0.04,1.4445144451444582e-06
0.08,1.4455144551445517e-06
0.04,1.446514465144652e-06
0.04,1.4475144751447522e-06
0.04,1.4485144851448525e-06
0.0,1.4495144951449528e-06
0.04,1.450514505145053e-06
0.04,1.4515145151451533e-06
0.04,1.4525145251452536e-06
0.04,1.4535145351453539e-06
0.04,1.4545145451454541e-06
0.04,1.4555145551455544e-06
0.04,1.4565145651456547e-06
0.04,1.457514575145755e-06
0.04,1.4585145851458552e-06
0.04,1.4595145951459555e-06
0.08,1.4605146051460558e-06
0.04,1.461514615146156e-06
0.04,1.4625146251462563e-06
0.04,1.4635146351463566e-06
0.04,1.4645146451464569e-06
0.04,1.4655146551465571e-06
0.04,1.4665146651466574e-06
0.04,1.4675146751467577e-06
0.08,1.468514685146858e-06
0.08,1.4695146951469582e-06
0.04,1.4705147051470517e-06
0.04,1.471514715147152e-06
0.04,1.4725147251472523e-06
0.08,1.4735147351473525e-06
0.04,1.4745147451474528e-06
0.04,1.475514755147553e-06
0.04,1.4765147651476534e-06
0.04,1.4775147751477536e-06
0.04,1.478514785147854e-06
0.04,1.4795147951479542e-06
0.04,1.4805148051480545e-06
0.04,1.4815148151481547e-06
0.04,1.482514825148255e-06
0.08,1.4835148351483553e-06
0.04,1.4845148451484555e-06
0.04,1.4855148551485558e-06
0.08,1.486514865148656e-06
0.08,1.4875148751487564e-06
0.08,1.4885148851488566e-06
0.04,1.489514895148957e-06
0.04,1.4905149051490572e-06
0.04,1.4915149151491575e-06
0.04,1.4925149251492577e-06
0.04,1.493514935149358e-06
0.04,1.4945149451494583e-06
0.04,1.4955149551495518e-06
0.04,1.496514965149652e-06
0.04,1.4975149751497523e-06
0.04,1.4985149851498526e-06
0.04,1.4995149951499529e-06
0.04,1.5005150051500531e-06
0.04,1.5015150151501534e-06
0.04,1.5025150251502537e-06
0.08,1.503515035150354e-06
0.04,1.5045150451504542e-06
0.04,1.5055150551505545e-06
0.04,1.5065150651506548e-06
0.04,1.507515075150755e-06
0.04,1.5085150851508553e-06
0.04,1.5095150951509556e-06
0.04,1.5105151051510559e-06
0.04,1.5115151151511561e-06
0.04,1.5125151251512564e-06
0.08,1.5135151351513567e-06
0.04,1.514515145151457e-06
0.04,1.5155151551515572e-06
0.04,1.5165151651516575e-06
0.04,1.5175151751517578e-06
0.04,1.518515185151858e-06
0.04,1.5195151951519583e-06
0.04,1.5205152051520518e-06
0.04,1.521515215152152e-06
0.04,1.5225152251522524e-06
0.04,1.5235152351523526e-06
0.04,1.524515245152453e-06
0.04,1.5255152551525532e-06
0.04,1.5265152651526535e-06
0.04,1.5275152751527537e-06
0.04,1.528515285152854e-06
0.04,1.5295152951529543e-06
0.04,1.5305153051530546e-06
0.04,1.5315153151531548e-06
0.04,1.532515325153255e-06
0.04,1.5335153351533554e-06
0.04,1.5345153451534556e-06
0.04,1.535515355153556e-06
0.08,1.5365153651536562e-06
0.04,1.5375153751537565e-06
0.04,1.5385153851538567e-06
0.04,1.539515395153957e-06
0.04,1.5405154051540573e-06
0.04,1.5415154151541576e-06
0.08,1.5425154251542578e-06
0.08,1.543515435154358e-06
0.04,1.5445154451544584e-06
0.04,1.5455154551545519e-06
0.04,1.5465154651546521e-06
0.04,1.5475154751547524e-06
0.08,1.5485154851548527e-06
0.08,1.549515495154953e-06
0.04,1.5505155051550532e-06
0.08,1.5515155151551535e-06
0.04,1.5525155251552538e-06
0.04,1.553515535155354e-06
0.04,1.5545155451554543e-06
0.04,1.5555155551555546e-06
0.04,1.5565155651556549e-06
0.04,1.5575155751557551e-06
0.04,1.5585155851558554e-06
0.04,1.5595155951559557e-06
0.04,1.560515605156056e-06
0.08,1.5615156151561562e-06
0.04,1.5625156251562565e-06
0.08,1.5635156351563568e-06
0.04,1.564515645156457e-06
0.04,1.5655156551565573e-06
0.04,1.5665156651566576e-06
0.04,1.5675156751567579e-06
0.04,1.5685156851568582e-06
0.04,1.5695156951569584e-06
0.04,1.570515705157052e-06
0.04,1.5715157151571522e-06
0.04,1.5725157251572525e-06
0.04,1.5735157351573527e-06
0.04,1.574515745157453e-06
0.08,1.5755157551575533e-06
0.04,1.5765157651576536e-06
0.04,1.5775157751577538e-06
0.04,1.578515785157854e-06
0.04,1.5795157951579544e-06
0.04,1.5805158051580547e-06
0.04,1.581515815158155e-06
0.04,1.5825158251582552e-06
0.04,1.5835158351583555e-06
0.04,1.5845158451584557e-06
0.04,1.585515855158556e-06
0.04,1.5865158651586563e-06
0.04,1.5875158751587566e-06
0.04,1.5885158851588568e-06
0.04,1.5895158951589571e-06
0.04,1.5905159051590574e-06
0.08,1.5915159151591577e-06
0.04,1.592515925159258e-06
0.04,1.5935159351593582e-06
0.04,1.5945159451594585e-06
0.04,1.595515955159552e-06
0.04,1.5965159651596522e-06
0.04,1.5975159751597525e-06
0.04,1.5985159851598528e-06
0.04,1.599515995159953e-06
0.04,1.6005160051600533e-06
0.04,1.6015160151601536e-06
0.04,1.6025160251602539e-06
0.04,1.6035160351603542e-06
0.04,1.6045160451604544e-06
0.04,1.6055160551605547e-06
0.08,1.606516065160655e-06
0.04,1.6075160751607552e-06
0.08,1.6085160851608555e-06
0.04,1.6095160951609558e-06
0.04,1.610516105161056e-06
0.04,1.6115161151611563e-06
0.04,1.6125161251612566e-06
0.04,1.6135161351613569e-06
0.04,1.6145161451614572e-06
0.04,1.6155161551615574e-06
0.04,1.6165161651616577e-06
0.04,1.617516175161758e-06
0.04,1.6185161851618583e-06
0.08,1.6195161951619517e-06
0.08,1.620516205162052e-06
0.04,1.6215162151621523e-06
0.04,1.6225162251622526e-06
0.04,1.6235162351623528e-06
0.08,1.6245162451624531e-06
0.0,1.6255162551625534e-06
0.04,1.6265162651626537e-06
0.04,1.627516275162754e-06
0.04,1.6285162851628542e-06
0.04,1.6295162951629545e-06
0.04,1.6305163051630548e-06
0.04,1.631516315163155e-06
0.04,1.6325163251632553e-06
0.04,1.6335163351633556e-06
0.04,1.6345163451634558e-06
0.04,1.6355163551635561e-06
0.04,1.6365163651636564e-06
0.04,1.6375163751637567e-06
0.04,1.638516385163857e-06
0.04,1.6395163951639572e-06
0.08,1.6405164051640575e-06
0.04,1.6415164151641578e-06
0.08,1.642516425164258e-06
0.04,1.6435164351643583e-06
0.04,1.6445164451644518e-06
0.0,1.645516455164552e-06
0.04,1.6465164651646523e-06
0.04,1.6475164751647526e-06
0.04,1.6485164851648529e-06
0.04,1.6495164951649532e-06
0.04,1.6505165051650534e-06
0.04,1.6515165151651537e-06
0.04,1.652516525165254e-06
0.04,1.6535165351653543e-06
0.04,1.6545165451654545e-06
0.04,1.6555165551655548e-06
0.04,1.656516565165655e-06
0.04,1.6575165751657553e-06
0.04,1.6585165851658556e-06
0.04,1.6595165951659559e-06
0.04,1.6605166051660562e-06
0.04,1.6615166151661564e-06
0.04,1.6625166251662567e-06
0.04,1.663516635166357e-06
0.04,1.6645166451664573e-06
0.08,1.6655166551665575e-06
0.04,1.6665166651666578e-06
0.04,1.667516675166758e-06
0.04,1.6685166851668584e-06
0.04,1.6695166951669518e-06
0.04,1.6705167051670521e-06
0.04,1.6715167151671524e-06
0.04,1.6725167251672527e-06
0.04,1.673516735167353e-06
0.04,1.6745167451674532e-06
0.04,1.6755167551675535e-06
0.04,1.6765167651676538e-06
0.08,1.677516775167754e-06
0.04,1.6785167851678543e-06
0.08,1.6795167951679546e-06
0.08,1.6805168051680549e-06
0.04,1.6815168151681551e-06
0.04,1.6825168251682554e-06
0.04,1.6835168351683557e-06
0.04,1.684516845168456e-06
0.04,1.6855168551685562e-06
0.04,1.6865168651686565e-06
0.04,1.6875168751687568e-06
0.08,1.688516885168857e-06
0.04,1.6895168951689573e-06
0.04,1.6905169051690576e-06
0.08,1.6915169151691579e-06
0.04,1.6925169251692581e-06
0.04,1.6935169351693584e-06
0.04,1.694516945169452e-06
0.04,1.6955169551695522e-06
0.04,1.6965169651696524e-06
0.04,1.6975169751697527e-06
0.04,1.698516985169853e-06
0.04,1.6995169951699533e-06
0.04,1.7005170051700535e-06
0.08,1.7015170151701538e-06
0.0,1.702517025170254e-06
0.04,1.7035170351703544e-06
0.04,1.7045170451704546e-06
0.04,1.705517055170555e-06
0.04,1.7065170651706552e-06
0.04,1.7075170751707554e-06
0.04,1.7085170851708557e-06
0.04,1.709517095170956e-06
0.08,1.7105171051710563e-06
0.04,1.7115171151711565e-06
0.04,1.7125171251712568e-06
0.04,1.713517135171357e-06
0.04,1.7145171451714574e-06
0.08,1.7155171551715576e-06
0.04,1.716517165171658e-06
0.04,1.7175171751717582e-06
0.04,1.7185171851718585e-06
0.04,1.719517195171952e-06
0.04,1.7205172051720522e-06
0.04,1.7215172151721525e-06
0.04,1.7225172251722528e-06
0.04,1.723517235172353e-06
0.04,1.7245172451724533e-06
0.08,1.7255172551725536e-06
0.04,1.7265172651726539e-06
0.04,1.7275172751727541e-06
0.04,1.7285172851728544e-06
0.04,1.7295172951729547e-06
0.04,1.730517305173055e-06
0.04,1.7315173151731552e-06
0.08,1.7325173251732555e-06
0.04,1.7335173351733558e-06
0.04,1.734517345173456e-06
0.04,1.7355173551735563e-06
0.04,1.7365173651736566e-06
0.04,1.7375173751737569e-06
0.04,1.7385173851738571e-06
0.04,1.7395173951739574e-06
0.04,1.7405174051740577e-06
0.04,1.741517415174158e-06
0.04,1.7425174251742582e-06
0.04,1.7435174351743585e-06
0.04,1.744517445174452e-06
0.04,1.7455174551745523e-06
0.04,1.7465174651746525e-06
0.04,1.7475174751747528e-06
0.04,1.748517485174853e-06
0.04,1.7495174951749534e-06
0.04,1.7505175051750536e-06
0.04,1.751517515175154e-06
0.04,1.7525175251752542e-06
0.04,1.7535175351753545e-06
0.04,1.7545175451754547e-06
0.08,1.755517555175555e-06
0.04,1.7565175651756553e-06
0.08,1.7575175751757555e-06
0.04,1.7585175851758558e-06
0.04,1.759517595175956e-06
0.04,1.7605176051760564e-06
0.04,1.7615176151761566e-06
0.04,1.762517625176257e-06
0.04,1.7635176351763572e-06
0.04,1.7645176451764575e-06
0.04,1.7655176551765577e-06
0.04,1.766517665176658e-06
0.04,1.7675176751767583e-06
0.04,1.7685176851768586e-06
0.04,1.769517695176952e-06
0.04,1.7705177051770523e-06
0.04,1.7715177151771526e-06
0.04,1.7725177251772529e-06
0.04,1.7735177351773531e-06
0.04,1.7745177451774534e-06
0.04,1.7755177551775537e-06
0.04,1.776517765177654e-06
0.04,1.7775177751777542e-06
0.04,1.7785177851778545e-06
0.04,1.7795177951779548e-06
0.04,1.780517805178055e-06
0.04,1.7815178151781553e-06
0.04,1.7825178251782556e-06
0.04,1.7835178351783559e-06
0.04,1.7845178451784561e-06
0.04,1.7855178551785564e-06
0.04,1.7865178651786567e-06
0.04,1.787517875178757e-06
0.04,1.7885178851788572e-06
0.04,1.7895178951789575e-06
0.08,1.7905179051790578e-06
0.08,1.791517915179158e-06
0.04,1.7925179251792583e-06
0.04,1.7935179351793586e-06
0.04,1.794517945179452e-06
0.04,1.7955179551795524e-06
0.04,1.7965179651796526e-06
0.04,1.797517975179753e-06
0.04,1.7985179851798532e-06
0.0,1.7995179951799535e-06
0.04,1.8005180051800537e-06
0.04,1.801518015180154e-06
0.04,1.8025180251802543e-06
0.04,1.8035180351803546e-06
0.04,1.8045180451804548e-06
0.04,1.805518055180555e-06
0.04,1.8065180651806554e-06
0.04,1.8075180751807556e-06
0.04,1.808518085180856e-06
0.04,1.8095180951809562e-06
0.04,1.8105181051810565e-06
0.04,1.8115181151811567e-06
0.04,1.812518125181257e-06
0.04,1.8135181351813573e-06
0.04,1.8145181451814576e-06
0.04,1.8155181551815578e-06
0.04,1.816518165181658e-06
0.04,1.8175181751817584e-06
0.04,1.8185181851818587e-06
0.04,1.8195181951819521e-06
0.04,1.8205182051820524e-06
0.04,1.8215182151821527e-06
0.08,1.822518225182253e-06
0.04,1.8235182351823532e-06
0.04,1.8245182451824535e-06
0.04,1.8255182551825538e-06
0.04,1.826518265182654e-06
0.04,1.8275182751827543e-06
0.04,1.8285182851828546e-06
0.04,1.8295182951829549e-06
0.04,1.8305183051830552e-06
0.04,1.8315183151831554e-06
0.04,1.8325183251832557e-06
0.08,1.833518335183356e-06
0.08,1.8345183451834562e-06
0.04,1.8355183551835565e-06
0.04,1.8365183651836568e-06
0.04,1.837518375183757e-06
0.04,1.8385183851838573e-06
0.04,1.8395183951839576e-06
0.04,1.8405184051840579e-06
0.04,1.8415184151841582e-06
0.04,1.8425184251842584e-06
0.04,1.8435184351843587e-06
0.08,1.8445184451844522e-06
0.04,1.8455184551845525e-06
0.04,1.8465184651846527e-06
0.04,1.847518475184753e-06
0.04,1.8485184851848533e-06
0.04,1.8495184951849536e-06
0.04,1.8505185051850538e-06
0.04,1.8515185151851541e-06
0.04,1.8525185251852544e-06
0.04,1.8535185351853547e-06
0.04,1.854518545185455e-06
0.04,1.8555185551855552e-06
0.04,1.8565185651856555e-06
0.04,1.8575185751857557e-06
0.04,1.858518585185856e-06
0.04,1.8595185951859563e-06
0.04,1.8605186051860566e-06
0.04,1.8615186151861568e-06
0.04,1.8625186251862571e-06
0.04,1.8635186351863574e-06
0.04,1.8645186451864577e-06
0.04,1.865518655186558e-06
0.04,1.8665186651866582e-06
0.04,1.8675186751867585e-06
0.04,1.8685186851868588e-06
0.04,1.8695186951869522e-06
0.04,1.8705187051870525e-06
0.04,1.8715187151871528e-06
0.04,1.872518725187253e-06
0.08,1.8735187351873533e-06
0.04,1.8745187451874536e-06
0.04,1.8755187551875539e-06
0.04,1.8765187651876542e-06
0.04,1.8775187751877544e-06
0.08,1.8785187851878547e-06
0.04,1.879518795187955e-06
0.04,1.8805188051880553e-06
0.04,1.8815188151881555e-06
0.04,1.8825188251882558e-06
0.04,1.883518835188356e-06
0.04,1.8845188451884563e-06
0.04,1.8855188551885566e-06
0.04,1.8865188651886569e-06
0.04,1.8875188751887572e-06
0.04,1.8885188851888574e-06
0.04,1.8895188951889577e-06
0.04,1.890518905189058e-06
0.08,1.8915189151891583e-06
0.08,1.8925189251892585e-06
0.04,1.8935189351893588e-06
0.04,1.8945189451894523e-06
0.04,1.8955189551895526e-06
0.04,1.8965189651896528e-06
0.04,1.8975189751897531e-06
0.04,1.8985189851898534e-06
0.04,1.8995189951899537e-06
0.04,1.900519005190054e-06
0.04,1.9015190151901542e-06
0.04,1.9025190251902545e-06
0.08,1.9035190351903548e-06
0.04,1.904519045190455e-06
0.04,1.9055190551905553e-06
0.04,1.9065190651906556e-06
0.04,1.907519075190756e-06
0.04,1.908519085190856e-06
0.04,1.9095190951909564e-06
0.04,1.9105191051910567e-06
0.04,1.911519115191157e-06
0.08,1.9125191251912572e-06
0.04,1.9135191351913575e-06
0.04,1.9145191451914578e-06
0.08,1.915519155191558e-06
0.04,1.9165191651916583e-06
0.04,1.9175191751917586e-06
0.04,1.918519185191852e-06
0.04,1.9195191951919523e-06
0.04,1.9205192051920526e-06
0.04,1.921519215192153e-06
0.08,1.922519225192253e-06
0.04,1.9235192351923534e-06
0.04,1.9245192451924537e-06
0.04,1.925519255192554e-06
0.04,1.9265192651926543e-06
0.04,1.9275192751927545e-06
0.04,1.928519285192855e-06
0.04,1.929519295192955e-06
0.04,1.9305193051930554e-06
0.04,1.9315193151931556e-06
0.04,1.932519325193256e-06
0.04,1.933519335193356e-06
0.04,1.9345193451934564e-06
0.08,1.9355193551935567e-06
0.04,1.936519365193657e-06
0.04,1.9375193751937573e-06
0.04,1.9385193851938575e-06
0.04,1.939519395193958e-06
0.08,1.940519405194058e-06
0.04,1.9415194151941584e-06
0.08,1.9425194251942586e-06
0.04,1.943519435194352e-06
0.08,1.9445194451944524e-06
0.04,1.9455194551945527e-06
0.04,1.946519465194653e-06
0.04,1.9475194751947532e-06
0.04,1.9485194851948535e-06
0.04,1.9495194951949538e-06
0.04,1.950519505195054e-06
0.04,1.9515195151951543e-06
0.04,1.9525195251952546e-06
0.0,1.953519535195355e-06
0.04,1.954519545195455e-06
0.04,1.9555195551955554e-06
0.04,1.9565195651956557e-06
0.04,1.957519575195756e-06
0.08,1.9585195851958562e-06
0.08,1.9595195951959565e-06
0.04,1.9605196051960568e-06
0.04,1.961519615196157e-06
0.08,1.9625196251962573e-06
0.04,1.9635196351963576e-06
0.08,1.964519645196458e-06
0.08,1.965519655196558e-06
0.04,1.9665196651966584e-06
0.04,1.9675196751967587e-06
0.04,1.968519685196852e-06
0.04,1.9695196951969524e-06
0.08,1.9705197051970527e-06
0.04,1.971519715197153e-06
0.08,1.9725197251972533e-06
0.08,1.9735197351973535e-06
0.08,1.974519745197454e-06
0.04,1.975519755197554e-06
0.04,1.9765197651976544e-06
0.04,1.9775197751977546e-06
0.04,1.978519785197855e-06
0.04,1.979519795197955e-06
0.04,1.9805198051980555e-06
0.04,1.9815198151981557e-06
0.08,1.982519825198256e-06
0.04,1.9835198351983563e-06
0.08,1.9845198451984565e-06
0.04,1.985519855198557e-06
0.04,1.986519865198657e-06
0.04,1.9875198751987574e-06
0.0,1.9885198851988576e-06
0.04,1.989519895198958e-06
0.04,1.990519905199058e-06
0.08,1.9915199151991585e-06
0.08,1.9925199251992587e-06
0.04,1.9935199351993522e-06
0.04,1.9945199451994525e-06
0.04,1.9955199551995528e-06
0.04,1.996519965199653e-06
0.04,1.9975199751997533e-06
0.04,1.9985199851998536e-06
0.04,1.999519995199954e-06
0.04,2.000520005200054e-06
0.04,2.0015200152001544e-06
0.04,2.0025200252002547e-06
0.04,2.003520035200355e-06
0.04,2.0045200452004552e-06
0.04,2.0055200552005555e-06
0.0,2.0065200652006558e-06
0.04,2.007520075200756e-06
0.04,2.0085200852008563e-06
0.04,2.0095200952009566e-06
0.04,2.010520105201057e-06
0.04,2.011520115201157e-06
0.04,2.0125201252012574e-06
0.04,2.0135201352013577e-06
0.04,2.014520145201458e-06
0.08,2.0155201552015582e-06
0.04,2.0165201652016585e-06
0.04,2.0175201752017588e-06
0.04,2.0185201852018523e-06
0.04,2.0195201952019525e-06
0.04,2.020520205202053e-06
0.04,2.021520215202153e-06
0.04,2.0225202252022534e-06
0.08,2.0235202352023536e-06
0.04,2.024520245202454e-06
0.04,2.025520255202554e-06
0.04,2.0265202652026545e-06
0.04,2.0275202752027547e-06
0.04,2.028520285202855e-06
0.04,2.0295202952029553e-06
0.04,2.0305203052030556e-06
0.04,2.031520315203156e-06
0.04,2.032520325203256e-06
0.04,2.0335203352033564e-06
0.04,2.0345203452034566e-06
0.04,2.035520355203557e-06
0.04,2.036520365203657e-06
0.04,2.0375203752037575e-06
0.04,2.0385203852038577e-06
0.04,2.039520395203958e-06
0.04,2.0405204052040583e-06
0.04,2.0415204152041586e-06
0.04,2.042520425204259e-06
0.08,2.0435204352043523e-06
0.04,2.0445204452044526e-06
0.04,2.045520455204553e-06
0.04,2.046520465204653e-06
0.04,2.0475204752047534e-06
0.04,2.0485204852048537e-06
0.04,2.049520495204954e-06
0.04,2.0505205052050542e-06
0.04,2.0515205152051545e-06
0.08,2.0525205252052548e-06
0.08,2.053520535205355e-06
0.08,2.0545205452054553e-06
0.08,2.0555205552055556e-06
0.04,2.056520565205656e-06
0.08,2.057520575205756e-06
0.04,2.0585205852058564e-06
0.04,2.0595205952059567e-06
0.04,2.060520605206057e-06
0.04,2.0615206152061572e-06
0.04,2.0625206252062575e-06
0.08,2.0635206352063578e-06
0.04,2.064520645206458e-06
0.04,2.0655206552065583e-06
0.04,2.0665206652066586e-06
0.04,2.067520675206759e-06
0.04,2.0685206852068524e-06
0.04,2.0695206952069526e-06
0.04,2.070520705207053e-06
0.04,2.071520715207153e-06
0.04,2.0725207252072535e-06
0.08,2.0735207352073537e-06
0.08,2.074520745207454e-06
0.04,2.0755207552075543e-06
0.04,2.0765207652076546e-06
0.04,2.077520775207755e-06
0.04,2.078520785207855e-06
0.04,2.0795207952079554e-06
0.04,2.0805208052080557e-06
0.08,2.081520815208156e-06
0.08,2.082520825208256e-06
0.04,2.0835208352083565e-06
0.04,2.0845208452084567e-06
0.04,2.085520855208557e-06
0.04,2.0865208652086573e-06
0.04,2.0875208752087576e-06
0.04,2.088520885208858e-06
0.04,2.089520895208958e-06
0.04,2.0905209052090584e-06
0.04,2.0915209152091587e-06
0.08,2.092520925209259e-06
0.04,2.0935209352093524e-06
0.08,2.0945209452094527e-06
0.08,2.095520955209553e-06
0.04,2.0965209652096532e-06
0.04,2.0975209752097535e-06
0.04,2.098520985209854e-06
0.04,2.099520995209954e-06
0.04,2.1005210052100543e-06
0.04,2.1015210152101546e-06
0.08,2.102521025210255e-06
0.04,2.103521035210355e-06
0.04,2.1045210452104554e-06
0.04,2.1055210552105557e-06
0.04,2.106521065210656e-06
0.08,2.1075210752107562e-06
0.08,2.1085210852108565e-06
0.04,2.109521095210957e-06
0.04,2.110521105211057e-06
0.04,2.1115211152111573e-06
0.04,2.1125211252112576e-06
0.04,2.113521135211358e-06
0.04,2.114521145211458e-06
0.04,2.1155211552115584e-06
0.04,2.1165211652116587e-06
0.08,2.117521175211759e-06
0.08,2.1185211852118525e-06
0.04,2.1195211952119527e-06
0.08,2.120521205212053e-06
0.04,2.1215212152121533e-06
0.04,2.1225212252122536e-06
0.04,2.123521235212354e-06
0.08,2.124521245212454e-06
0.04,2.1255212552125544e-06
0.04,2.1265212652126547e-06
0.08,2.127521275212755e-06
0.04,2.128521285212855e-06
0.04,2.1295212952129555e-06
0.04,2.1305213052130558e-06
0.04,2.131521315213156e-06
0.04,2.1325213252132563e-06
0.08,2.1335213352133566e-06
0.08,2.134521345213457e-06
0.08,2.135521355213557e-06
0.04,2.1365213652136574e-06
0.04,2.1375213752137577e-06
0.04,2.138521385213858e-06
0.04,2.139521395213958e-06
0.04,2.1405214052140585e-06
0.04,2.1415214152141588e-06
0.04,2.142521425214259e-06
0.04,2.1435214352143525e-06
0.04,2.144521445214453e-06
0.04,2.145521455214553e-06
0.04,2.1465214652146533e-06
0.04,2.1475214752147536e-06
0.04,2.148521485214854e-06
0.04,2.149521495214954e-06
0.04,2.1505215052150544e-06
0.04,2.1515215152151547e-06
0.04,2.152521525215255e-06
0.04,2.1535215352153553e-06
0.04,2.1545215452154555e-06
0.04,2.155521555215556e-06
0.04,2.156521565215656e-06
0.04,2.1575215752157563e-06
0.04,2.1585215852158566e-06
0.08,2.159521595215957e-06
0.04,2.160521605216057e-06
0.04,2.1615216152161574e-06
0.04,2.1625216252162577e-06
0.08,2.163521635216358e-06
0.08,2.1645216452164583e-06
0.08,2.1655216552165585e-06
0.04,2.166521665216659e-06
0.04,2.167521675216759e-06
0.04,2.1685216852168526e-06
0.04,2.169521695216953e-06
0.04,2.170521705217053e-06
0.04,2.1715217152171534e-06
0.04,2.1725217252172537e-06
0.04,2.173521735217354e-06
0.08,2.1745217452174542e-06
0.04,2.1755217552175545e-06
0.04,2.1765217652176548e-06
0.08,2.177521775217755e-06
0.04,2.1785217852178553e-06
0.04,2.1795217952179556e-06
0.04,2.180521805218056e-06
0.04,2.181521815218156e-06
0.04,2.1825218252182564e-06
0.04,2.1835218352183567e-06
0.04,2.184521845218457e-06
0.04,2.1855218552185572e-06
0.04,2.1865218652186575e-06
0.0,2.1875218752187578e-06
0.04,2.188521885218858e-06
0.08,2.1895218952189583e-06
0.04,2.1905219052190586e-06
0.04,2.191521915219159e-06
0.04,2.192521925219259e-06
0.0,2.1935219352193526e-06
0.08,2.194521945219453e-06
0.08,2.195521955219553e-06
0.04,2.1965219652196534e-06
0.04,2.1975219752197537e-06
0.04,2.198521985219854e-06
0.04,2.1995219952199543e-06
0.04,2.2005220052200545e-06
0.08,2.201522015220155e-06
0.08,2.202522025220255e-06
0.08,2.2035220352203554e-06
0.04,2.2045220452204556e-06
0.08,2.205522055220556e-06
0.04,2.206522065220656e-06
0.08,2.2075220752207564e-06
0.08,2.2085220852208567e-06
0.08,2.209522095220957e-06
0.08,2.2105221052210573e-06
0.04,2.2115221152211575e-06
0.04,2.212522125221258e-06
0.08,2.213522135221358e-06
0.08,2.2145221452214584e-06
0.04,2.2155221552215586e-06
0.04,2.216522165221659e-06
0.04,2.2175221752217524e-06
0.04,2.2185221852218527e-06
0.04,2.219522195221953e-06
0.04,2.2205222052220532e-06
0.04,2.2215222152221535e-06
0.04,2.2225222252222538e-06
0.04,2.223522235222354e-06
0.04,2.2245222452224543e-06
0.04,2.2255222552225546e-06
0.04,2.226522265222655e-06
0.04,2.227522275222755e-06
0.08,2.2285222852228554e-06
0.08,2.2295222952229557e-06
0.04,2.230522305223056e-06
0.04,2.2315223152231562e-06
0.04,2.2325223252232565e-06
0.04,2.2335223352233568e-06
0.04,2.234522345223457e-06
0.04,2.2355223552235573e-06
0.04,2.2365223652236576e-06
0.04,2.237522375223758e-06
0.04,2.238522385223858e-06
0.04,2.2395223952239584e-06
0.04,2.2405224052240587e-06
0.08,2.241522415224159e-06
0.04,2.2425224252242525e-06
0.04,2.2435224352243527e-06
0.04,2.244522445224453e-06
0.08,2.2455224552245533e-06
0.08,2.2465224652246535e-06
0.04,2.247522475224754e-06
0.04,2.248522485224854e-06
0.04,2.2495224952249544e-06
0.08,2.2505225052250546e-06
0.04,2.251522515225155e-06
0.04,2.252522525225255e-06
0.04,2.2535225352253555e-06
0.04,2.2545225452254557e-06
0.04,2.255522555225556e-06
0.04,2.2565225652256563e-06
0.04,2.2575225752257565e-06
0.04,2.258522585225857e-06
0.04,2.259522595225957e-06
0.04,2.2605226052260574e-06
0.04,2.2615226152261576e-06
0.04,2.262522625226258e-06
0.08,2.263522635226358e-06
0.08,2.2645226452264585e-06
0.04,2.2655226552265587e-06
0.08,2.266522665226659e-06
0.08,2.2675226752267525e-06
0.04,2.2685226852268528e-06
0.08,2.269522695226953e-06
0.04,2.2705227052270533e-06
0.04,2.2715227152271536e-06
0.04,2.272522725227254e-06
0.04,2.273522735227354e-06
0.08,2.2745227452274544e-06
0.08,2.2755227552275547e-06
0.08,2.276522765227655e-06
0.08,2.2775227752277552e-06
0.04,2.2785227852278555e-06
0.04,2.2795227952279558e-06
0.04,2.280522805228056e-06
0.04,2.2815228152281563e-06
0.08,2.2825228252282566e-06
0.04,2.283522835228357e-06
0.04,2.284522845228457e-06
0.08,2.2855228552285574e-06
0.08,2.2865228652286577e-06
0.04,2.287522875228758e-06
0.04,2.2885228852288582e-06
0.04,2.2895228952289585e-06
0.08,2.2905229052290588e-06
0.04,2.291522915229159e-06
0.08,2.2925229252292526e-06
0.04,2.293522935229353e-06
0.04,2.294522945229453e-06
0.04,2.2955229552295534e-06
0.08,2.2965229652296536e-06
0.08,2.297522975229754e-06
0.08,2.298522985229854e-06
0.08,2.2995229952299545e-06
0.04,2.3005230052300547e-06
0.04,2.301523015230155e-06
0.04,2.3025230252302553e-06
0.04,2.3035230352303556e-06
0.04,2.304523045230456e-06
0.04,2.305523055230556e-06
0.08,2.3065230652306564e-06
0.08,2.3075230752307566e-06
0.08,2.308523085230857e-06
0.04,2.309523095230957e-06
0.08,2.3105231052310575e-06
0.04,2.3115231152311577e-06
0.08,2.312523125231258e-06
0.04,2.3135231352313583e-06
0.04,2.3145231452314586e-06
0.04,2.315523155231559e-06
0.04,2.316523165231659e-06
0.04,2.3175231752317526e-06
0.04,2.318523185231853e-06
0.04,2.319523195231953e-06
0.04,2.3205232052320534e-06
0.08,2.3215232152321537e-06
0.08,2.322523225232254e-06
0.04,2.3235232352323542e-06
0.08,2.3245232452324545e-06
0.04,2.3255232552325548e-06
0.08,2.326523265232655e-06
0.08,2.3275232752327553e-06
0.08,2.3285232852328556e-06
0.08,2.329523295232956e-06
0.08,2.330523305233056e-06
0.08,2.3315233152331564e-06
0.04,2.3325233252332567e-06
0.04,2.333523335233357e-06
0.04,2.3345233452334572e-06
0.04,2.3355233552335575e-06
0.04,2.336523365233658e-06
0.04,2.337523375233758e-06
0.04,2.3385233852338583e-06
0.04,2.3395233952339586e-06
0.04,2.340523405234059e-06
0.04,2.341523415234159e-06
0.08,2.3425234252342527e-06
0.04,2.343523435234353e-06
0.04,2.344523445234453e-06
0.04,2.3455234552345535e-06
0.04,2.3465234652346537e-06
0.04,2.347523475234754e-06
0.04,2.3485234852348543e-06
0.04,2.3495234952349546e-06
0.08,2.350523505235055e-06
0.08,2.351523515235155e-06
0.04,2.3525235252352554e-06
0.04,2.3535235352353557e-06
0.08,2.354523545235456e-06
0.08,2.355523555235556e-06
0.04,2.3565235652356565e-06
0.04,2.3575235752357567e-06
0.04,2.358523585235857e-06
0.04,2.3595235952359573e-06
0.04,2.3605236052360576e-06
0.04,2.361523615236158e-06
0.04,2.362523625236258e-06
0.04,2.3635236352363584e-06
0.04,2.3645236452364587e-06
0.04,2.365523655236559e-06
0.04,2.366523665236659e-06
0.04,2.3675236752367527e-06
0.04,2.368523685236853e-06
0.04,2.3695236952369532e-06
0.04,2.3705237052370535e-06
0.04,2.371523715237154e-06
0.08,2.372523725237254e-06
0.04,2.3735237352373543e-06
0.08,2.3745237452374546e-06
0.08,2.375523755237555e-06
0.08,2.376523765237655e-06
0.08,2.3775237752377554e-06
0.04,2.3785237852378557e-06
0.04,2.379523795237956e-06
0.04,2.3805238052380563e-06
0.08,2.3815238152381565e-06
0.08,2.382523825238257e-06
0.08,2.383523835238357e-06
0.04,2.3845238452384573e-06
0.04,2.3855238552385576e-06
0.04,2.386523865238658e-06
0.04,2.387523875238758e-06
0.04,2.3885238852388584e-06
0.04,2.3895238952389587e-06
0.04,2.390523905239059e-06
0.08,2.3915239152391593e-06
0.04,2.3925239252392528e-06
0.08,2.393523935239353e-06
0.52,2.3945239452394533e-06
1.56,2.3955239552395536e-06
2.6,2.396523965239654e-06
3.24,2.397523975239754e-06
3.68,2.3985239852398544e-06
3.88,2.3995239952399547e-06
3.92,2.400524005240055e-06
3.64,2.401524015240155e-06
3.3200000000000003,2.4025240252402555e-06
3.12,2.4035240352403558e-06
3.0,2.404524045240456e-06
2.88,2.4055240552405563e-06
3.0,2.4065240652406566e-06
3.16,2.407524075240757e-06
3.16,2.408524085240857e-06
3.04,2.4095240952409574e-06
2.96,2.4105241052410577e-06
2.84,2.411524115241158e-06
2.96,2.412524125241258e-06
3.16,2.4135241352413585e-06
3.3200000000000003,2.4145241452414588e-06
3.28,2.415524155241559e-06
3.2,2.4165241652416593e-06
3.16,2.417524175241753e-06
3.16,2.418524185241853e-06
3.04,2.4195241952419533e-06
3.04,2.4205242052420536e-06
2.96,2.421524215242154e-06
2.96,2.422524225242254e-06
3.0,2.4235242352423544e-06
3.12,2.4245242452424547e-06
3.12,2.425524255242555e-06
3.16,2.4265242652426553e-06
3.16,2.4275242752427555e-06
3.16,2.428524285242856e-06
3.08,2.429524295242956e-06
3.08,2.4305243052430564e-06
3.04,2.4315243152431566e-06
3.04,2.432524325243257e-06
2.96,2.433524335243357e-06
3.04,2.4345243452434574e-06
3.12,2.4355243552435577e-06
3.2,2.436524365243658e-06
3.2,2.4375243752437583e-06
3.16,2.4385243852438585e-06
3.04,2.439524395243959e-06
3.0,2.440524405244059e-06
2.92,2.4415244152441594e-06
2.96,2.442524425244253e-06
3.0,2.443524435244353e-06
3.0,2.4445244452444534e-06
3.04,2.4455244552445537e-06
3.08,2.446524465244654e-06
3.16,2.4475244752447542e-06
3.16,2.4485244852448545e-06
3.12,2.4495244952449548e-06
3.12,2.450524505245055e-06
3.08,2.4515245152451553e-06
3.08,2.4525245252452556e-06
3.08,2.453524535245356e-06
3.08,2.454524545245456e-06
3.0,2.4555245552455564e-06
3.0,2.4565245652456567e-06
2.96,2.457524575245757e-06
3.0,2.4585245852458572e-06
3.0,2.4595245952459575e-06
3.12,2.4605246052460578e-06
3.16,2.461524615246158e-06
3.2,2.4625246252462583e-06
3.16,2.4635246352463586e-06
3.16,2.464524645246459e-06
3.12,2.465524655246559e-06
3.04,2.4665246652466594e-06
2.96,2.467524675246753e-06
2.96,2.468524685246853e-06
2.96,2.4695246952469534e-06
3.04,2.4705247052470537e-06
3.04,2.471524715247154e-06
3.08,2.4725247252472543e-06
3.08,2.4735247352473545e-06
3.08,2.474524745247455e-06
3.08,2.475524755247555e-06
3.08,2.4765247652476554e-06
3.08,2.4775247752477556e-06
3.08,2.478524785247856e-06
3.08,2.479524795247956e-06
3.08,2.4805248052480565e-06
3.04,2.4815248152481567e-06
3.08,2.482524825248257e-06
3.04,2.4835248352483573e-06
3.04,2.4845248452484575e-06
3.04,2.485524855248558e-06
3.08,2.486524865248658e-06
3.04,2.4875248752487584e-06
3.08,2.4885248852488586e-06
3.04,2.489524895248959e-06
3.04,2.490524905249059e-06
3.04,2.4915249152491595e-06
3.04,2.492524925249253e-06
3.0,2.4935249352493532e-06
3.04,2.4945249452494535e-06
3.04,2.4955249552495538e-06
3.04,2.496524965249654e-06
3.04,2.4975249752497543e-06
3.08,2.4985249852498546e-06
3.08,2.499524995249955e-06
3.08,2.500525005250055e-06
3.08,2.5015250152501554e-06
3.08,2.5025250252502557e-06
3.04,2.503525035250356e-06
3.08,2.5045250452504562e-06
3.04,2.5055250552505565e-06
3.04,2.5065250652506568e-06
3.04,2.507525075250757e-06
3.08,2.5085250852508573e-06
3.04,2.5095250952509576e-06
3.04,2.510525105251058e-06
3.04,2.511525115251158e-06
3.04,2.5125251252512584e-06
3.04,2.5135251352513587e-06
3.04,2.514525145251459e-06
3.0,2.5155251552515592e-06
3.04,2.5165251652516595e-06
3.0,2.517525175251753e-06
3.04,2.5185251852518533e-06
3.04,2.5195251952519535e-06
3.04,2.520525205252054e-06
3.04,2.521525215252154e-06
3.04,2.5225252252522544e-06
3.04,2.5235252352523546e-06
3.08,2.524525245252455e-06
3.08,2.525525255252555e-06
3.08,2.5265252652526555e-06
3.08,2.5275252752527557e-06
3.04,2.528525285252856e-06
3.04,2.5295252952529563e-06
3.04,2.5305253052530566e-06
3.04,2.531525315253157e-06
3.04,2.532525325253257e-06
3.04,2.5335253352533574e-06
3.08,2.5345253452534576e-06
3.04,2.535525355253558e-06
3.04,2.536525365253658e-06
3.08,2.5375253752537585e-06
3.04,2.5385253852538587e-06
3.04,2.539525395253959e-06
3.04,2.5405254052540593e-06
3.04,2.5415254152541528e-06
3.04,2.542525425254253e-06
3.04,2.5435254352543533e-06
3.04,2.5445254452544536e-06
3.04,2.545525455254554e-06
3.08,2.546525465254654e-06
3.04,2.5475254752547544e-06
3.04,2.5485254852548547e-06
3.04,2.549525495254955e-06
3.08,2.5505255052550552e-06
3.08,2.5515255152551555e-06
3.04,2.5525255252552558e-06
3.04,2.553525535255356e-06
3.04,2.5545255452554563e-06
3.0,2.5555255552555566e-06
3.04,2.556525565255657e-06
3.04,2.557525575255757e-06
3.08,2.5585255852558574e-06
3.04,2.5595255952559577e-06
3.08,2.560525605256058e-06
3.04,2.5615256152561582e-06
3.04,2.5625256252562585e-06
3.04,2.5635256352563588e-06
3.04,2.564525645256459e-06
3.04,2.5655256552565593e-06
3.04,2.566525665256653e-06
3.04,2.567525675256753e-06
3.04,2.5685256852568534e-06
3.04,2.5695256952569536e-06
3.04,2.570525705257054e-06
3.04,2.571525715257154e-06
3.08,2.5725257252572545e-06
3.08,2.5735257352573547e-06
3.08,2.574525745257455e-06
3.08,2.5755257552575553e-06
3.12,2.5765257652576556e-06
3.08,2.577525775257756e-06
3.04,2.578525785257856e-06
3.04,2.5795257952579564e-06
3.04,2.5805258052580567e-06
3.04,2.581525815258157e-06
3.04,2.582525825258257e-06
3.04,2.5835258352583575e-06
3.08,2.5845258452584577e-06
3.04,2.585525855258558e-06
3.04,2.5865258652586583e-06
3.04,2.5875258752587586e-06
3.04,2.588525885258859e-06
3.08,2.589525895258959e-06
3.08,2.5905259052590594e-06
3.08,2.591525915259153e-06
3.08,2.592525925259253e-06
3.04,2.5935259352593534e-06
3.08,2.5945259452594537e-06
3.04,2.595525955259554e-06
3.04,2.5965259652596542e-06
3.04,2.5975259752597545e-06
3.0,2.598525985259855e-06
3.04,2.599525995259955e-06
3.08,2.6005260052600553e-06
3.04,2.6015260152601556e-06
3.08,2.602526025260256e-06
3.04,2.603526035260356e-06
3.08,2.6045260452604564e-06
3.08,2.6055260552605567e-06
3.08,2.606526065260657e-06
3.04,2.6075260752607572e-06
3.04,2.6085260852608575e-06
3.04,2.609526095260958e-06
3.04,2.610526105261058e-06
3.04,2.6115261152611583e-06
3.04,2.6125261252612586e-06
3.0,2.613526135261359e-06
3.04,2.614526145261459e-06
3.08,2.6155261552615594e-06
3.04,2.616526165261653e-06
3.04,2.617526175261753e-06
3.04,2.6185261852618535e-06
3.04,2.6195261952619537e-06
3.04,2.620526205262054e-06
3.04,2.6215262152621543e-06
3.08,2.6225262252622546e-06
3.04,2.623526235262355e-06
3.08,2.624526245262455e-06
3.08,2.6255262552625554e-06
3.08,2.6265262652626557e-06
3.04,2.627526275262756e-06
3.08,2.628526285262856e-06
3.04,2.6295262952629565e-06
3.08,2.6305263052630568e-06
3.04,2.631526315263157e-06
3.04,2.6325263252632573e-06
3.08,2.6335263352633576e-06
3.08,2.634526345263458e-06
3.08,2.635526355263558e-06
3.08,2.6365263652636584e-06
3.08,2.6375263752637587e-06
3.08,2.638526385263859e-06
3.04,2.639526395263959e-06
3.04,2.6405264052640595e-06
3.04,2.641526415264153e-06
3.04,2.6425264252642533e-06
3.0,2.6435264352643535e-06
3.04,2.644526445264454e-06
3.04,2.645526455264554e-06
3.08,2.6465264652646543e-06
3.08,2.6475264752647546e-06
3.08,2.648526485264855e-06
3.08,2.649526495264955e-06
3.08,2.6505265052650554e-06
3.08,2.6515265152651557e-06
3.04,2.652526525265256e-06
3.04,2.6535265352653563e-06
3.04,2.6545265452654565e-06
3.04,2.655526555265557e-06
3.04,2.656526565265657e-06
3.04,2.6575265752657573e-06
3.04,2.6585265852658576e-06
3.04,2.659526595265958e-06
3.04,2.660526605266058e-06
3.04,2.6615266152661584e-06
3.04,2.6625266252662587e-06
3.08,2.663526635266359e-06
3.04,2.6645266452664593e-06
3.04,2.6655266552665595e-06
3.04,2.666526665266653e-06
3.04,2.6675266752667533e-06
3.04,2.6685266852668536e-06
3.04,2.669526695266954e-06
3.08,2.670526705267054e-06
3.04,2.6715267152671544e-06
3.04,2.6725267252672547e-06
3.04,2.673526735267355e-06
3.08,2.674526745267455e-06
3.04,2.6755267552675555e-06
3.08,2.6765267652676558e-06
3.04,2.677526775267756e-06
3.08,2.6785267852678563e-06
3.04,2.6795267952679566e-06
3.08,2.680526805268057e-06
3.04,2.681526815268157e-06
3.08,2.6825268252682574e-06
3.04,2.6835268352683577e-06
3.08,2.684526845268458e-06
3.04,2.6855268552685582e-06
3.04,2.6865268652686585e-06
3.04,2.6875268752687588e-06
3.04,2.688526885268859e-06
3.04,2.6895268952689593e-06
3.04,2.6905269052690596e-06
3.04,2.691526915269153e-06
3.08,2.6925269252692534e-06
3.04,2.6935269352693536e-06
3.08,2.694526945269454e-06
3.08,2.695526955269554e-06
3.08,2.6965269652696544e-06
3.04,2.6975269752697547e-06
3.04,2.698526985269855e-06
3.04,2.6995269952699553e-06
3.04,2.7005270052700555e-06
3.04,2.701527015270156e-06
3.04,2.702527025270256e-06
3.04,2.7035270352703564e-06
3.08,2.7045270452704566e-06
3.04,2.705527055270557e-06
3.04,2.706527065270657e-06
3.08,2.7075270752707574e-06
3.08,2.7085270852708577e-06
3.04,2.709527095270958e-06
3.08,2.7105271052710583e-06
3.04,2.7115271152711585e-06
3.08,2.712527125271259e-06
3.04,2.713527135271359e-06
3.04,2.7145271452714594e-06
3.04,2.7155271552715596e-06
3.08,2.716527165271653e-06
3.04,2.7175271752717534e-06
3.04,2.7185271852718537e-06
3.04,2.719527195271954e-06
3.0,2.7205272052720542e-06
3.0,2.7215272152721545e-06
3.04,2.7225272252722548e-06
3.04,2.723527235272355e-06
3.04,2.7245272452724553e-06
3.04,2.7255272552725556e-06
3.08,2.726527265272656e-06
3.04,2.727527275272756e-06
3.04,2.7285272852728564e-06
3.04,2.7295272952729567e-06
3.08,2.730527305273057e-06
3.04,2.7315273152731572e-06
3.08,2.7325273252732575e-06
3.04,2.7335273352733578e-06
3.08,2.734527345273458e-06
3.04,2.7355273552735583e-06
3.04,2.7365273652736586e-06
3.04,2.737527375273759e-06
3.04,2.738527385273859e-06
3.04,2.7395273952739594e-06
3.04,2.7405274052740597e-06
3.0,2.741527415274153e-06
3.04,2.7425274252742535e-06
3.0,2.7435274352743537e-06
3.04,2.744527445274454e-06
3.04,2.7455274552745543e-06
3.04,2.7465274652746545e-06
3.04,2.747527475274755e-06
3.04,2.748527485274855e-06
3.04,2.7495274952749554e-06
3.04,2.7505275052750556e-06
3.04,2.751527515275156e-06
3.04,2.752527525275256e-06
3.04,2.7535275352753565e-06
3.08,2.7545275452754567e-06
3.04,2.755527555275557e-06
3.08,2.7565275652756573e-06
3.04,2.7575275752757575e-06
3.08,2.758527585275858e-06
3.04,2.759527595275958e-06
3.08,2.7605276052760584e-06
3.04,2.7615276152761586e-06
3.04,2.762527625276259e-06
3.04,2.763527635276359e-06
3.04,2.7645276452764595e-06
3.04,2.7655276552765597e-06
3.04,2.7665276652766532e-06
3.04,2.7675276752767535e-06
3.08,2.7685276852768538e-06
3.04,2.769527695276954e-06
3.04,2.7705277052770543e-06
3.04,2.7715277152771546e-06
3.04,2.772527725277255e-06
3.04,2.773527735277355e-06
3.04,2.7745277452774554e-06
3.08,2.7755277552775557e-06
3.04,2.776527765277656e-06
3.04,2.7775277752777562e-06
3.04,2.7785277852778565e-06
3.04,2.7795277952779568e-06
3.04,2.780527805278057e-06
3.0,2.7815278152781573e-06
3.04,2.7825278252782576e-06
3.04,2.783527835278358e-06
3.04,2.784527845278458e-06
3.04,2.7855278552785584e-06
3.04,2.7865278652786587e-06
3.04,2.787527875278759e-06
3.04,2.7885278852788592e-06
3.04,2.7895278952789595e-06
3.04,2.7905279052790598e-06
3.04,2.7915279152791533e-06
3.04,2.7925279252792536e-06
3.04,2.793527935279354e-06
3.04,2.794527945279454e-06
3.04,2.7955279552795544e-06
3.08,2.7965279652796546e-06
3.04,2.797527975279755e-06
3.08,2.798527985279855e-06
3.04,2.7995279952799555e-06
3.04,2.8005280052800557e-06
3.04,2.801528015280156e-06
3.04,2.8025280252802563e-06
3.04,2.8035280352803566e-06
3.04,2.804528045280457e-06
3.04,2.805528055280557e-06
3.04,2.8065280652806574e-06
3.04,2.8075280752807576e-06
3.08,2.808528085280858e-06
3.04,2.809528095280958e-06
3.04,2.8105281052810585e-06
3.04,2.8115281152811587e-06
3.08,2.812528125281259e-06
3.04,2.8135281352813593e-06
3.08,2.8145281452814596e-06
3.04,2.81552815528156e-06
3.08,2.8165281652816533e-06
3.04,2.8175281752817536e-06
3.04,2.818528185281854e-06
3.04,2.819528195281954e-06
3.08,2.8205282052820544e-06
3.04,2.8215282152821547e-06
3.04,2.822528225282255e-06
3.04,2.8235282352823552e-06
3.08,2.8245282452824555e-06
3.04,2.8255282552825558e-06
3.08,2.826528265282656e-06
3.04,2.8275282752827563e-06
3.08,2.8285282852828566e-06
3.04,2.829528295282957e-06
3.04,2.830528305283057e-06
3.04,2.8315283152831574e-06
3.08,2.8325283252832577e-06
3.04,2.833528335283358e-06
3.08,2.8345283452834582e-06
3.04,2.8355283552835585e-06
3.08,2.8365283652836588e-06
3.04,2.837528375283759e-06
3.08,2.8385283852838593e-06
3.04,2.8395283952839596e-06
3.08,2.840528405284053e-06
3.04,2.8415284152841534e-06
3.04,2.8425284252842537e-06
3.04,2.843528435284354e-06
3.04,2.844528445284454e-06
3.0,2.8455284552845545e-06
3.04,2.8465284652846547e-06
3.08,2.847528475284755e-06
3.04,2.8485284852848553e-06
3.0,2.8495284952849556e-06
3.04,2.850528505285056e-06
3.04,2.851528515285156e-06
3.04,2.8525285252852564e-06
3.04,2.8535285352853567e-06
3.08,2.854528545285457e-06
3.04,2.855528555285557e-06
3.04,2.8565285652856575e-06
3.04,2.8575285752857577e-06
3.04,2.858528585285858e-06
3.0,2.8595285952859583e-06
3.04,2.8605286052860586e-06
3.04,2.861528615286159e-06
3.04,2.862528625286259e-06
3.04,2.8635286352863594e-06
3.04,2.8645286452864597e-06
3.04,2.865528655286553e-06
3.04,2.8665286652866534e-06
3.04,2.8675286752867537e-06
3.04,2.868528685286854e-06
3.04,2.8695286952869542e-06
3.04,2.8705287052870545e-06
3.04,2.871528715287155e-06
3.04,2.872528725287255e-06
3.04,2.8735287352873553e-06
3.04,2.8745287452874556e-06
3.04,2.875528755287556e-06
3.04,2.876528765287656e-06
3.0,2.8775287752877564e-06
3.04,2.8785287852878567e-06
3.04,2.879528795287957e-06
3.04,2.8805288052880572e-06
3.04,2.8815288152881575e-06
3.08,2.882528825288258e-06
3.04,2.883528835288358e-06
3.04,2.8845288452884583e-06
3.04,2.8855288552885586e-06
3.04,2.886528865288659e-06
3.04,2.887528875288759e-06
3.04,2.8885288852888594e-06
3.0,2.8895288952889597e-06
3.04,2.890528905289053e-06
3.04,2.8915289152891535e-06
3.04,2.8925289252892538e-06
3.04,2.893528935289354e-06
3.04,2.8945289452894543e-06
3.04,2.8955289552895546e-06
3.08,2.896528965289655e-06
3.04,2.897528975289755e-06
3.04,2.8985289852898554e-06
3.04,2.8995289952899557e-06
3.04,2.900529005290056e-06
3.04,2.901529015290156e-06
3.04,2.9025290252902565e-06
3.0,2.9035290352903568e-06
3.04,2.904529045290457e-06
3.04,2.9055290552905573e-06
3.04,2.9065290652906576e-06
3.04,2.907529075290758e-06
3.04,2.908529085290858e-06
3.04,2.9095290952909584e-06
3.04,2.9105291052910587e-06
3.04,2.911529115291159e-06
3.04,2.912529125291259e-06
3.04,2.9135291352913595e-06
3.04,2.9145291452914598e-06
3.04,2.9155291552915533e-06
3.04,2.9165291652916535e-06
3.04,2.917529175291754e-06
3.04,2.918529185291854e-06
3.0,2.9195291952919543e-06
3.04,2.9205292052920546e-06
3.04,2.921529215292155e-06
3.04,2.922529225292255e-06
3.0,2.9235292352923554e-06
3.04,2.9245292452924557e-06
3.04,2.925529255292556e-06
3.04,2.9265292652926563e-06
3.04,2.9275292752927565e-06
3.04,2.928529285292857e-06
3.0,2.929529295292957e-06
3.04,2.9305293052930573e-06
3.04,2.9315293152931576e-06
3.04,2.932529325293258e-06
3.04,2.933529335293358e-06
3.04,2.9345293452934584e-06
3.0,2.9355293552935587e-06
3.04,2.936529365293659e-06
3.0,2.9375293752937593e-06
3.04,2.9385293852938595e-06
3.04,2.93952939529396e-06
3.04,2.9405294052940533e-06
3.04,2.9415294152941536e-06
3.08,2.942529425294254e-06
3.04,2.943529435294354e-06
3.08,2.9445294452944544e-06
3.04,2.9455294552945547e-06
3.08,2.946529465294655e-06
3.04,2.9475294752947552e-06
3.04,2.9485294852948555e-06
3.04,2.9495294952949558e-06
3.04,2.950529505295056e-06
3.04,2.9515295152951563e-06
3.04,2.9525295252952566e-06
3.0,2.953529535295357e-06
3.04,2.954529545295457e-06
3.04,2.9555295552955574e-06
3.04,2.9565295652956577e-06
3.0,2.957529575295758e-06
3.04,2.9585295852958582e-06
3.04,2.9595295952959585e-06
3.04,2.9605296052960588e-06
3.04,2.961529615296159e-06
3.04,2.9625296252962593e-06
3.04,2.9635296352963596e-06
3.04,2.96452964529646e-06
3.0,2.9655296552965534e-06
3.04,2.9665296652966536e-06
3.04,2.967529675296754e-06
3.04,2.968529685296854e-06
3.04,2.9695296952969544e-06
3.04,2.9705297052970547e-06
3.04,2.971529715297155e-06
3.04,2.9725297252972553e-06
3.04,2.9735297352973555e-06
3.04,2.974529745297456e-06
3.04,2.975529755297556e-06
3.04,2.9765297652976564e-06
3.04,2.9775297752977566e-06
3.04,2.978529785297857e-06
3.04,2.979529795297957e-06
3.04,2.9805298052980574e-06
3.04,2.9815298152981577e-06
3.04,2.982529825298258e-06
3.0,2.9835298352983583e-06
3.04,2.9845298452984585e-06
3.04,2.985529855298559e-06
3.04,2.986529865298659e-06
3.04,2.9875298752987594e-06
3.04,2.9885298852988596e-06
3.0,2.98952989529896e-06
3.04,2.9905299052990534e-06
3.04,2.9915299152991537e-06
3.04,2.992529925299254e-06
3.0,2.9935299352993542e-06
3.04,2.9945299452994545e-06
3.0,2.9955299552995548e-06
3.04,2.996529965299655e-06
3.04,2.9975299752997553e-06
3.04,2.9985299852998556e-06
3.04,2.999529995299956e-06
3.08,3.000530005300056e-06
3.04,3.0015300153001564e-06
3.08,3.0025300253002567e-06
3.04,3.003530035300357e-06
3.04,3.0045300453004572e-06
3.04,3.0055300553005575e-06
3.04,3.0065300653006578e-06
3.04,3.007530075300758e-06
3.04,3.0085300853008583e-06
3.04,3.0095300953009586e-06
3.04,3.010530105301059e-06
3.0,3.011530115301159e-06
3.0,3.0125301253012594e-06
3.0,3.0135301353013597e-06
3.04,3.01453014530146e-06
3.04,3.0155301553015535e-06
3.04,3.0165301653016537e-06
3.04,3.017530175301754e-06
3.08,3.0185301853018543e-06
3.04,3.0195301953019545e-06
3.04,3.020530205302055e-06
3.04,3.021530215302155e-06
3.08,3.0225302253022554e-06
3.04,3.0235302353023556e-06
3.04,3.024530245302456e-06
3.04,3.025530255302556e-06
3.04,3.0265302653026565e-06
3.04,3.0275302753027567e-06
3.04,3.028530285302857e-06
3.04,3.0295302953029573e-06
3.04,3.0305303053030575e-06
3.04,3.031530315303158e-06
3.04,3.032530325303258e-06
3.04,3.0335303353033584e-06
3.04,3.0345303453034586e-06
3.04,3.035530355303559e-06
3.08,3.036530365303659e-06
3.04,3.0375303753037595e-06
3.04,3.0385303853038597e-06
3.04,3.03953039530396e-06
3.04,3.0405304053040535e-06
3.08,3.0415304153041538e-06
3.08,3.042530425304254e-06
3.04,3.0435304353043543e-06
3.04,3.0445304453044546e-06
3.04,3.045530455304555e-06
3.08,3.046530465304655e-06
3.04,3.0475304753047554e-06
3.08,3.0485304853048557e-06
3.04,3.049530495304956e-06
3.04,3.0505305053050562e-06
3.04,3.0515305153051565e-06
3.04,3.0525305253052568e-06
3.0,3.053530535305357e-06
3.04,3.0545305453054573e-06
3.04,3.0555305553055576e-06
3.08,3.056530565305658e-06
3.04,3.057530575305758e-06
3.08,3.0585305853058584e-06
3.0,3.0595305953059587e-06
3.04,3.060530605306059e-06
3.0,3.0615306153061592e-06
3.08,3.0625306253062595e-06
3.04,3.0635306353063598e-06
3.04,3.06453064530646e-06
3.04,3.0655306553065536e-06
3.04,3.066530665306654e-06
3.04,3.067530675306754e-06
3.0,3.0685306853068544e-06
3.04,3.0695306953069546e-06
3.04,3.070530705307055e-06
3.04,3.071530715307155e-06
3.04,3.0725307253072555e-06
3.04,3.0735307353073557e-06
3.08,3.074530745307456e-06
3.08,3.0755307553075563e-06
3.08,3.0765307653076566e-06
3.0,3.077530775307757e-06
3.04,3.078530785307857e-06
3.04,3.0795307953079574e-06
3.08,3.0805308053080576e-06
3.04,3.081530815308158e-06
3.04,3.082530825308258e-06
3.04,3.0835308353083585e-06
3.04,3.0845308453084587e-06
3.04,3.085530855308559e-06
3.04,3.0865308653086593e-06
3.04,3.0875308753087596e-06
3.04,3.08853088530886e-06
3.04,3.08953089530896e-06
3.04,3.0905309053090536e-06
3.04,3.091530915309154e-06
3.04,3.092530925309254e-06
3.04,3.0935309353093544e-06
3.04,3.0945309453094547e-06
3.0,3.095530955309555e-06
3.04,3.0965309653096552e-06
3.0,3.0975309753097555e-06
3.04,3.098530985309856e-06
3.04,3.099530995309956e-06
3.04,3.1005310053100563e-06
3.04,3.1015310153101566e-06
3.04,3.102531025310257e-06
3.04,3.103531035310357e-06
3.04,3.1045310453104574e-06
3.04,3.1055310553105577e-06
3.08,3.106531065310658e-06
3.04,3.1075310753107582e-06
3.04,3.1085310853108585e-06
3.04,3.109531095310959e-06
3.04,3.110531105311059e-06
3.04,3.1115311153111593e-06
3.04,3.1125311253112596e-06
3.04,3.11353113531136e-06
3.04,3.11453114531146e-06
3.04,3.1155311553115537e-06
3.04,3.116531165311654e-06
3.04,3.117531175311754e-06
3.08,3.1185311853118545e-06
3.04,3.1195311953119547e-06
3.04,3.120531205312055e-06
3.04,3.1215312153121553e-06
3.08,3.1225312253122556e-06
3.08,3.123531235312356e-06
3.04,3.124531245312456e-06
3.04,3.1255312553125564e-06
3.04,3.1265312653126567e-06
3.04,3.127531275312757e-06
3.0,3.128531285312857e-06
3.0,3.1295312953129575e-06
3.04,3.1305313053130577e-06
3.04,3.131531315313158e-06
3.04,3.1325313253132583e-06
3.04,3.1335313353133586e-06
3.08,3.134531345313459e-06
3.04,3.135531355313559e-06
3.04,3.1365313653136594e-06
3.0,3.1375313753137597e-06
3.04,3.13853138531386e-06
3.0,3.1395313953139534e-06
3.04,3.1405314053140537e-06
3.04,3.141531415314154e-06
3.04,3.1425314253142543e-06
3.04,3.1435314353143545e-06
3.04,3.144531445314455e-06
3.04,3.145531455314555e-06
3.04,3.1465314653146553e-06
3.04,3.1475314753147556e-06
3.04,3.148531485314856e-06
3.04,3.149531495314956e-06
3.04,3.1505315053150564e-06
3.04,3.1515315153151567e-06
3.08,3.152531525315257e-06
3.04,3.1535315353153573e-06
3.04,3.1545315453154575e-06
3.04,3.155531555315558e-06
3.04,3.156531565315658e-06
3.04,3.1575315753157583e-06
3.04,3.1585315853158586e-06
3.04,3.159531595315959e-06
3.04,3.160531605316059e-06
3.04,3.1615316153161594e-06
3.04,3.1625316253162597e-06
3.04,3.16353163531636e-06
3.08,3.1645316453164535e-06
3.04,3.1655316553165538e-06
3.04,3.166531665316654e-06
3.04,3.1675316753167543e-06
3.04,3.1685316853168546e-06
3.04,3.169531695316955e-06
3.04,3.170531705317055e-06
3.04,3.1715317153171554e-06
3.04,3.1725317253172557e-06
3.0,3.173531735317356e-06
3.0,3.174531745317456e-06
3.0,3.1755317553175565e-06
3.04,3.1765317653176568e-06
3.0,3.177531775317757e-06
3.04,3.1785317853178573e-06
3.04,3.1795317953179576e-06
3.04,3.180531805318058e-06
3.04,3.181531815318158e-06
3.08,3.1825318253182584e-06
3.04,3.1835318353183587e-06
3.04,3.184531845318459e-06
3.04,3.1855318553185592e-06
3.04,3.1865318653186595e-06
3.04,3.1875318753187598e-06
3.04,3.18853188531886e-06
3.04,3.1895318953189535e-06
3.04,3.190531905319054e-06
3.04,3.191531915319154e-06
3.04,3.1925319253192543e-06
3.04,3.1935319353193546e-06
3.04,3.194531945319455e-06
3.04,3.195531955319555e-06
3.04,3.1965319653196554e-06
3.0,3.1975319753197557e-06
3.04,3.198531985319856e-06
3.04,3.1995319953199563e-06
3.04,3.2005320053200565e-06
3.04,3.201532015320157e-06
3.04,3.202532025320257e-06
3.04,3.2035320353203574e-06
3.04,3.2045320453204576e-06
3.04,3.205532055320558e-06
3.08,3.206532065320658e-06
3.04,3.2075320753207584e-06
3.04,3.2085320853208587e-06
3.04,3.209532095320959e-06
3.04,3.2105321053210593e-06
3.04,3.2115321153211595e-06
3.04,3.21253212532126e-06
3.04,3.21353213532136e-06
3.04,3.2145321453214536e-06
3.0,3.215532155321554e-06
3.04,3.216532165321654e-06
3.04,3.2175321753217544e-06
3.04,3.2185321853218547e-06
3.04,3.219532195321955e-06
3.08,3.2205322053220552e-06
3.04,3.2215322153221555e-06
3.04,3.2225322253222558e-06
3.04,3.223532235322356e-06
3.04,3.2245322453224563e-06
3.04,3.2255322553225566e-06
3.04,3.226532265322657e-06
3.04,3.227532275322757e-06
3.04,3.2285322853228574e-06
3.04,3.2295322953229577e-06
3.04,3.230532305323058e-06
3.04,3.2315323153231582e-06
3.08,3.2325323253232585e-06
3.04,3.2335323353233588e-06
3.04,3.234532345323459e-06
3.04,3.2355323553235593e-06
3.08,3.2365323653236596e-06
3.04,3.23753237532376e-06
3.08,3.23853238532386e-06
3.04,3.2395323953239536e-06
3.04,3.240532405324054e-06
3.04,3.241532415324154e-06
3.04,3.2425324253242544e-06
3.04,3.2435324353243547e-06
3.08,3.244532445324455e-06
3.04,3.2455324553245553e-06
3.04,3.2465324653246555e-06
3.04,3.247532475324756e-06
3.04,3.248532485324856e-06
3.04,3.2495324953249564e-06
3.04,3.2505325053250566e-06
3.0,3.251532515325157e-06
3.04,3.252532525325257e-06
3.04,3.2535325353253575e-06
3.04,3.2545325453254577e-06
3.0,3.255532555325558e-06
3.04,3.2565325653256583e-06
3.04,3.2575325753257585e-06
3.04,3.258532585325859e-06
3.04,3.259532595325959e-06
3.08,3.2605326053260594e-06
3.04,3.2615326153261596e-06
3.08,3.26253262532626e-06
3.04,3.26353263532636e-06
3.08,3.2645326453264537e-06
3.04,3.265532655326554e-06
3.04,3.2665326653266542e-06
3.08,3.2675326753267545e-06
3.12,3.2685326853268548e-06
3.04,3.269532695326955e-06
3.08,3.2705327053270553e-06
3.04,3.2715327153271556e-06
3.04,3.272532725327256e-06
3.04,3.273532735327356e-06
3.04,3.2745327453274564e-06
3.0,3.2755327553275567e-06
3.04,3.276532765327657e-06
3.04,3.2775327753277572e-06
3.04,3.2785327853278575e-06
3.04,3.2795327953279578e-06
3.08,3.280532805328058e-06
3.04,3.2815328153281583e-06
3.08,3.2825328253282586e-06
3.0,3.283532835328359e-06
3.04,3.284532845328459e-06
3.04,3.2855328553285594e-06
3.04,3.2865328653286597e-06
3.04,3.28753287532876e-06
3.04,3.2885328853288602e-06
3.04,3.2895328953289537e-06
3.04,3.290532905329054e-06
3.04,3.2915329153291543e-06
3.04,3.2925329253292545e-06
3.04,3.293532935329355e-06
3.04,3.294532945329455e-06
3.04,3.2955329553295554e-06
3.04,3.2965329653296556e-06
3.0,3.297532975329756e-06
3.04,3.298532985329856e-06
3.04,3.2995329953299565e-06
3.04,3.3005330053300567e-06
3.04,3.301533015330157e-06
3.04,3.3025330253302573e-06
3.0,3.3035330353303576e-06
3.04,3.304533045330458e-06
3.0,3.305533055330558e-06
3.04,3.3065330653306584e-06
3.04,3.3075330753307586e-06
3.04,3.308533085330859e-06
3.0,3.309533095330959e-06
3.04,3.3105331053310595e-06
3.0,3.3115331153311597e-06
3.04,3.31253312533126e-06
3.04,3.3135331353313603e-06
3.04,3.3145331453314538e-06
3.0,3.315533155331554e-06
3.04,3.3165331653316543e-06
3.04,3.3175331753317546e-06
3.04,3.318533185331855e-06
3.04,3.319533195331955e-06
3.04,3.3205332053320554e-06
3.04,3.3215332153321557e-06
3.04,3.322533225332256e-06
3.0,3.3235332353323562e-06
3.04,3.3245332453324565e-06
3.04,3.3255332553325568e-06
3.08,3.326533265332657e-06
3.04,3.3275332753327573e-06
3.04,3.3285332853328576e-06
3.04,3.329533295332958e-06
3.04,3.330533305333058e-06
3.0,3.3315333153331584e-06
3.04,3.3325333253332587e-06
3.04,3.333533335333359e-06
3.04,3.3345333453334592e-06
3.04,3.3355333553335595e-06
3.04,3.3365333653336598e-06
3.04,3.33753337533376e-06
3.04,3.3385333853338603e-06
3.04,3.339533395333954e-06
3.04,3.340533405334054e-06
3.04,3.3415334153341544e-06
3.04,3.3425334253342546e-06
3.04,3.343533435334355e-06
3.04,3.344533445334455e-06
3.0,3.3455334553345555e-06
3.04,3.3465334653346557e-06
3.04,3.347533475334756e-06
3.04,3.3485334853348563e-06
3.04,3.3495334953349566e-06
3.08,3.350533505335057e-06
3.04,3.351533515335157e-06
3.04,3.3525335253352574e-06
3.04,3.3535335353353577e-06
3.04,3.354533545335458e-06
3.04,3.355533555335558e-06
3.04,3.3565335653356585e-06
3.04,3.3575335753357587e-06
3.04,3.358533585335859e-06
3.0,3.3595335953359593e-06
3.04,3.3605336053360596e-06
3.04,3.36153361533616e-06
3.04,3.36253362533626e-06
3.04,3.3635336353363604e-06
3.04,3.364533645336454e-06
3.04,3.365533655336554e-06
3.04,3.3665336653366544e-06
3.04,3.3675336753367547e-06
3.04,3.368533685336855e-06
3.04,3.3695336953369552e-06
3.08,3.3705337053370555e-06
3.04,3.371533715337156e-06
3.04,3.372533725337256e-06
3.04,3.3735337353373563e-06
3.04,3.3745337453374566e-06
3.0,3.375533755337557e-06
3.04,3.376533765337657e-06
3.0,3.3775337753377574e-06
3.04,3.3785337853378577e-06
3.04,3.379533795337958e-06
3.04,3.3805338053380582e-06
3.04,3.3815338153381585e-06
3.04,3.382533825338259e-06
3.04,3.383533835338359e-06
3.04,3.3845338453384593e-06
3.0,3.3855338553385596e-06
3.04,3.38653386533866e-06
3.0,3.38753387533876e-06
3.04,3.3885338853388604e-06
3.04,3.389533895338954e-06
3.04,3.390533905339054e-06
3.04,3.3915339153391545e-06
3.04,3.3925339253392547e-06
3.04,3.393533935339355e-06
3.04,3.3945339453394553e-06
3.04,3.3955339553395556e-06
3.04,3.396533965339656e-06
3.04,3.397533975339756e-06
3.04,3.3985339853398564e-06
3.04,3.3995339953399567e-06
3.04,3.400534005340057e-06
3.04,3.401534015340157e-06
3.04,3.4025340253402575e-06
3.04,3.4035340353403578e-06
3.04,3.404534045340458e-06
3.04,3.4055340553405583e-06
3.08,3.4065340653406586e-06
3.04,3.407534075340759e-06
3.04,3.408534085340859e-06
3.0,3.4095340953409594e-06
3.04,3.4105341053410597e-06
3.04,3.41153411534116e-06
3.04,3.41253412534126e-06
3.0,3.4135341353413605e-06
3.04,3.414534145341454e-06
3.04,3.4155341553415543e-06
3.04,3.4165341653416545e-06
3.04,3.417534175341755e-06
3.04,3.418534185341855e-06
3.04,3.4195341953419553e-06
3.04,3.4205342053420556e-06
3.04,3.421534215342156e-06
3.04,3.422534225342256e-06
3.04,3.4235342353423564e-06
3.04,3.4245342453424567e-06
3.04,3.425534255342557e-06
3.04,3.4265342653426573e-06
3.04,3.4275342753427575e-06
3.04,3.428534285342858e-06
3.04,3.429534295342958e-06
3.04,3.4305343053430583e-06
3.04,3.4315343153431586e-06
3.04,3.432534325343259e-06
3.04,3.433534335343359e-06
3.04,3.4345343453434594e-06
3.04,3.4355343553435597e-06
3.04,3.43653436534366e-06
3.04,3.4375343753437603e-06
3.04,3.4385343853438605e-06
3.04,3.439534395343954e-06
3.04,3.4405344053440543e-06
3.04,3.4415344153441546e-06
3.04,3.442534425344255e-06
3.04,3.443534435344355e-06
3.04,3.4445344453444554e-06
3.04,3.4455344553445557e-06
3.08,3.446534465344656e-06
3.04,3.4475344753447562e-06
3.04,3.4485344853448565e-06
3.04,3.4495344953449568e-06
3.04,3.450534505345057e-06
3.04,3.4515345153451573e-06
3.08,3.4525345253452576e-06
3.04,3.453534535345358e-06
3.04,3.454534545345458e-06
3.04,3.4555345553455584e-06
3.04,3.4565345653456587e-06
3.04,3.457534575345759e-06
3.08,3.4585345853458592e-06
3.04,3.4595345953459595e-06
3.04,3.4605346053460598e-06
3.04,3.46153461534616e-06
3.08,3.4625346253462603e-06
3.04,3.463534635346354e-06
3.04,3.464534645346454e-06
3.0,3.4655346553465544e-06
3.0,3.4665346653466546e-06
3.04,3.467534675346755e-06
3.04,3.468534685346855e-06
3.04,3.4695346953469554e-06
3.04,3.4705347053470557e-06
3.04,3.471534715347156e-06
3.04,3.4725347253472563e-06
3.0,3.4735347353473565e-06
3.04,3.474534745347457e-06
3.04,3.475534755347557e-06
3.04,3.4765347653476574e-06
3.04,3.4775347753477576e-06
3.08,3.478534785347858e-06
3.04,3.479534795347958e-06
3.08,3.4805348053480584e-06
3.0,3.4815348153481587e-06
3.08,3.482534825348259e-06
3.04,3.4835348353483593e-06
3.04,3.4845348453484595e-06
3.04,3.48553485534856e-06
3.08,3.48653486534866e-06
3.04,3.4875348753487604e-06
3.04,3.488534885348854e-06
3.04,3.489534895348954e-06
3.04,3.4905349053490544e-06
3.04,3.4915349153491547e-06
3.04,3.492534925349255e-06
3.04,3.4935349353493552e-06
3.04,3.4945349453494555e-06
3.04,3.4955349553495558e-06
3.04,3.496534965349656e-06
3.04,3.4975349753497563e-06
3.08,3.4985349853498566e-06
3.04,3.499534995349957e-06
3.04,3.500535005350057e-06
3.04,3.5015350153501574e-06
3.04,3.5025350253502577e-06
3.04,3.503535035350358e-06
3.04,3.5045350453504582e-06
3.04,3.5055350553505585e-06
3.04,3.5065350653506588e-06
3.04,3.507535075350759e-06
3.04,3.5085350853508593e-06
3.04,3.5095350953509596e-06
3.04,3.51053510535106e-06
3.04,3.51153511535116e-06
3.04,3.5125351253512604e-06
3.04,3.513535135351354e-06
3.04,3.514535145351454e-06
3.04,3.5155351553515545e-06
3.08,3.5165351653516547e-06
3.04,3.517535175351755e-06
3.08,3.5185351853518553e-06
3.04,3.5195351953519555e-06
3.04,3.520535205352056e-06
3.04,3.521535215352156e-06
3.04,3.5225352253522564e-06
3.04,3.5235352353523566e-06
3.04,3.524535245352457e-06
3.04,3.525535255352557e-06
3.0,3.5265352653526575e-06
3.04,3.5275352753527577e-06
3.04,3.528535285352858e-06
3.04,3.5295352953529583e-06
3.08,3.5305353053530585e-06
3.08,3.531535315353159e-06
3.04,3.532535325353259e-06
3.0,3.5335353353533594e-06
3.04,3.5345353453534596e-06
3.04,3.53553535535356e-06
3.04,3.53653536535366e-06
3.04,3.5375353753537605e-06
3.04,3.538535385353854e-06
3.04,3.5395353953539542e-06
3.08,3.5405354053540545e-06
3.08,3.5415354153541548e-06
3.08,3.542535425354255e-06
3.04,3.5435354353543553e-06
3.04,3.5445354453544556e-06
3.0,3.545535455354556e-06
3.04,3.546535465354656e-06
3.04,3.5475354753547564e-06
3.08,3.5485354853548567e-06
3.04,3.549535495354957e-06
3.04,3.5505355053550572e-06
3.04,3.5515355153551575e-06
3.04,3.5525355253552578e-06
3.04,3.553535535355358e-06
3.04,3.5545355453554583e-06
3.04,3.5555355553555586e-06
3.04,3.556535565355659e-06
3.04,3.557535575355759e-06
3.04,3.5585355853558594e-06
3.04,3.5595355953559597e-06
3.08,3.56053560535606e-06
3.08,3.5615356153561602e-06
3.08,3.5625356253562605e-06
3.04,3.563535635356354e-06
3.04,3.5645356453564543e-06
3.04,3.5655356553565546e-06
3.04,3.566535665356655e-06
3.04,3.567535675356755e-06
3.04,3.5685356853568554e-06
3.04,3.5695356953569556e-06
3.04,3.570535705357056e-06
3.04,3.571535715357156e-06
3.04,3.5725357253572565e-06
3.04,3.5735357353573567e-06
3.04,3.574535745357457e-06
3.04,3.5755357553575573e-06
3.04,3.5765357653576576e-06
3.04,3.577535775357758e-06
3.08,3.578535785357858e-06
3.04,3.5795357953579584e-06
3.04,3.5805358053580586e-06
3.04,3.581535815358159e-06
3.04,3.582535825358259e-06
3.04,3.5835358353583595e-06
3.04,3.5845358453584597e-06
3.04,3.58553585535856e-06
3.04,3.5865358653586603e-06
3.04,3.5875358753587606e-06
3.08,3.588535885358854e-06
3.04,3.5895358953589543e-06
3.0,3.5905359053590546e-06
2.72,3.591535915359155e-06
1.76,3.592535925359255e-06
0.6,3.5935359353593554e-06
-0.16,3.5945359453594557e-06
-0.64,3.595535955359556e-06
-0.88,3.5965359653596562e-06
-0.96,3.5975359753597565e-06
-0.68,3.5985359853598568e-06
-0.24,3.599535995359957e-06
-0.04,3.6005360053600573e-06
0.12,3.6015360153601576e-06
0.24,3.602536025360258e-06
0.2,3.603536035360358e-06
0.0,3.6045360453604584e-06
-0.04,3.6055360553605587e-06
0.04,3.606536065360659e-06
0.12,3.6075360753607592e-06
0.24,3.6085360853608595e-06
0.2,3.60953609536096e-06
-0.04,3.61053610536106e-06
-0.24,3.6115361153611603e-06
-0.24,3.6125361253612606e-06
-0.12,3.613536135361354e-06
-0.08,3.6145361453614544e-06
-0.04,3.6155361553615547e-06
0.0,3.616536165361655e-06
0.08,3.617536175361755e-06
0.12,3.6185361853618555e-06
0.16,3.6195361953619557e-06
0.16,3.620536205362056e-06
0.04,3.6215362153621563e-06
-0.08,3.6225362253622566e-06
-0.08,3.623536235362357e-06
-0.08,3.624536245362457e-06
-0.08,3.6255362553625574e-06
0.0,3.6265362653626577e-06
0.04,3.627536275362758e-06
0.08,3.628536285362858e-06
0.08,3.6295362953629585e-06
0.12,3.6305363053630587e-06
0.12,3.631536315363159e-06
0.0,3.6325363253632593e-06
-0.12,3.6335363353633596e-06
-0.16,3.63453634536346e-06
-0.08,3.63553635536356e-06
0.0,3.6365363653636604e-06
0.12,3.6375363753637607e-06
0.12,3.638536385363854e-06
0.16,3.6395363953639544e-06
0.12,3.6405364053640547e-06
0.16,3.641536415364155e-06
0.08,3.6425364253642552e-06
0.0,3.6435364353643555e-06
-0.08,3.644536445364456e-06
-0.08,3.645536455364556e-06
-0.04,3.6465364653646563e-06
-0.04,3.6475364753647566e-06
0.0,3.648536485364857e-06
0.04,3.649536495364957e-06
0.0,3.6505365053650574e-06
0.0,3.6515365153651577e-06
0.08,3.652536525365258e-06
0.16,3.6535365353653583e-06
0.16,3.6545365453654585e-06
0.12,3.655536555365559e-06
0.04,3.656536565365659e-06
0.0,3.6575365753657593e-06
-0.08,3.6585365853658596e-06
-0.12,3.65953659536596e-06
-0.08,3.66053660536606e-06
-0.08,3.6615366153661604e-06
0.0,3.6625366253662607e-06
0.04,3.663536635366354e-06
0.12,3.6645366453664545e-06
0.16,3.6655366553665548e-06
0.16,3.666536665366655e-06
0.12,3.6675366753667553e-06
0.08,3.6685366853668556e-06
0.04,3.669536695366956e-06
0.0,3.670536705367056e-06
0.04,3.6715367153671564e-06
0.0,3.6725367253672567e-06
0.0,3.673536735367357e-06
0.0,3.674536745367457e-06
0.04,3.6755367553675575e-06
0.04,3.6765367653676578e-06
0.04,3.677536775367758e-06
0.0,3.6785367853678583e-06
0.0,3.6795367953679586e-06
0.0,3.680536805368059e-06
0.04,3.681536815368159e-06
0.08,3.6825368253682594e-06
0.04,3.6835368353683597e-06
0.04,3.68453684536846e-06
0.04,3.6855368553685602e-06
0.04,3.6865368653686605e-06
0.04,3.6875368753687608e-06
0.04,3.6885368853688543e-06
0.04,3.6895368953689545e-06
0.04,3.690536905369055e-06
0.04,3.691536915369155e-06
0.04,3.6925369253692553e-06
0.08,3.6935369353693556e-06
0.04,3.694536945369456e-06
0.04,3.695536955369556e-06
0.04,3.6965369653696564e-06
0.04,3.6975369753697567e-06
0.04,3.698536985369857e-06
0.04,3.6995369953699573e-06
0.04,3.7005370053700575e-06
0.04,3.701537015370158e-06
0.04,3.702537025370258e-06
0.04,3.7035370353703584e-06
0.04,3.7045370453704586e-06
0.04,3.705537055370559e-06
0.04,3.706537065370659e-06
0.04,3.7075370753707594e-06
0.04,3.7085370853708597e-06
0.08,3.70953709537096e-06
0.04,3.7105371053710603e-06
0.04,3.7115371153711605e-06
0.04,3.712537125371261e-06
0.04,3.7135371353713543e-06
0.04,3.7145371453714546e-06
0.08,3.715537155371555e-06
0.04,3.716537165371655e-06
0.08,3.7175371753717554e-06
0.04,3.7185371853718557e-06
0.04,3.719537195371956e-06
0.04,3.7205372053720562e-06
0.04,3.7215372153721565e-06
0.0,3.7225372253722568e-06
0.0,3.723537235372357e-06
0.0,3.7245372453724573e-06
0.04,3.7255372553725576e-06
0.04,3.726537265372658e-06
0.04,3.727537275372758e-06
0.04,3.7285372853728584e-06
0.08,3.7295372953729587e-06
0.04,3.730537305373059e-06
0.08,3.7315373153731592e-06
0.04,3.7325373253732595e-06
0.04,3.7335373353733598e-06
0.04,3.73453734537346e-06
0.04,3.7355373553735603e-06
0.04,3.7365373653736606e-06
0.04,3.737537375373761e-06
0.04,3.7385373853738544e-06
0.04,3.7395373953739546e-06
0.04,3.740537405374055e-06
0.08,3.741537415374155e-06
0.08,3.7425374253742554e-06
0.04,3.7435374353743557e-06
0.04,3.744537445374456e-06
0.04,3.7455374553745563e-06
0.0,3.7465374653746565e-06
0.0,3.747537475374757e-06
0.0,3.748537485374857e-06
0.04,3.7495374953749574e-06
0.04,3.7505375053750576e-06
0.04,3.751537515375158e-06
0.08,3.752537525375258e-06
0.08,3.7535375353753585e-06
0.04,3.7545375453754587e-06
0.04,3.755537555375559e-06
0.04,3.7565375653756593e-06
0.04,3.7575375753757595e-06
0.0,3.75853758537586e-06
0.04,3.75953759537596e-06
0.04,3.7605376053760604e-06
0.04,3.7615376153761606e-06
0.04,3.762537625376254e-06
0.04,3.7635376353763544e-06
0.04,3.7645376453764547e-06
0.08,3.765537655376555e-06
0.04,3.7665376653766552e-06
0.04,3.7675376753767555e-06
0.04,3.7685376853768558e-06
0.04,3.769537695376956e-06
0.04,3.7705377053770563e-06
0.04,3.7715377153771566e-06
0.04,3.772537725377257e-06
0.04,3.773537735377357e-06
0.04,3.7745377453774574e-06
0.04,3.7755377553775577e-06
0.08,3.776537765377658e-06
0.04,3.7775377753777582e-06
0.08,3.7785377853778585e-06
0.04,3.7795377953779588e-06
0.04,3.780537805378059e-06
0.04,3.7815378153781593e-06
0.04,3.7825378253782596e-06
0.04,3.78353783537836e-06
0.04,3.78453784537846e-06
0.04,3.7855378553785604e-06
0.04,3.7865378653786607e-06
0.08,3.787537875378754e-06
0.08,3.7885378853788545e-06
0.08,3.7895378953789547e-06
0.04,3.790537905379055e-06
0.04,3.7915379153791553e-06
0.04,3.7925379253792555e-06
0.04,3.793537935379356e-06
0.04,3.794537945379456e-06
0.04,3.7955379553795564e-06
0.04,3.7965379653796566e-06
0.04,3.797537975379757e-06
0.04,3.798537985379857e-06
0.04,3.7995379953799575e-06
0.04,3.8005380053800577e-06
0.04,3.801538015380158e-06
0.04,3.8025380253802583e-06
0.04,3.8035380353803586e-06
0.0,3.804538045380459e-06
0.04,3.805538055380559e-06
0.04,3.8065380653806594e-06
0.04,3.8075380753807596e-06
0.04,3.80853808538086e-06
0.04,3.80953809538096e-06
0.04,3.8105381053810605e-06
0.08,3.8115381153811607e-06
0.04,3.8125381253812542e-06
0.04,3.8135381353813545e-06
0.04,3.8145381453814548e-06
0.04,3.815538155381555e-06
0.04,3.816538165381655e-06
0.04,3.817538175381756e-06
0.04,3.818538185381856e-06
0.04,3.819538195381956e-06
0.04,3.820538205382056e-06
0.04,3.821538215382157e-06
0.04,3.822538225382257e-06
0.04,3.823538235382357e-06
0.04,3.8245382453824575e-06
0.04,3.825538255382558e-06
0.04,3.826538265382658e-06
0.04,3.827538275382758e-06
0.04,3.828538285382859e-06
0.04,3.829538295382959e-06
0.04,3.830538305383059e-06
0.04,3.831538315383159e-06
0.04,3.83253832538326e-06
0.04,3.83353833538336e-06
0.04,3.83453834538346e-06
0.04,3.8355383553835605e-06
0.04,3.836538365383661e-06
0.04,3.837538375383754e-06
0.04,3.8385383853838546e-06
0.04,3.839538395383955e-06
0.04,3.840538405384055e-06
0.04,3.841538415384155e-06
0.04,3.842538425384256e-06
0.04,3.843538435384356e-06
0.04,3.844538445384456e-06
0.04,3.8455384553845565e-06
0.04,3.846538465384657e-06
0.04,3.847538475384757e-06
0.04,3.848538485384857e-06
0.04,3.8495384953849576e-06
0.04,3.850538505385058e-06
0.08,3.851538515385158e-06
0.04,3.852538525385258e-06
0.08,3.853538535385359e-06
0.08,3.854538545385459e-06
0.04,3.855538555385559e-06
0.04,3.8565385653856595e-06
0.04,3.85753857538576e-06
0.04,3.85853858538586e-06
0.04,3.85953859538596e-06
0.04,3.8605386053860606e-06
0.04,3.861538615386161e-06
0.04,3.862538625386254e-06
0.04,3.863538635386355e-06
0.04,3.864538645386455e-06
0.04,3.865538655386555e-06
0.04,3.8665386653866554e-06
0.08,3.867538675386756e-06
0.08,3.868538685386856e-06
0.04,3.869538695386956e-06
0.04,3.8705387053870565e-06
0.04,3.871538715387157e-06
0.04,3.872538725387257e-06
0.04,3.873538735387357e-06
0.0,3.874538745387458e-06
0.04,3.875538755387558e-06
0.04,3.876538765387658e-06
0.04,3.8775387753877584e-06
0.04,3.878538785387859e-06
0.04,3.879538795387959e-06
0.04,3.880538805388059e-06
0.04,3.8815388153881595e-06
0.04,3.88253882538826e-06
0.04,3.88353883538836e-06
0.04,3.88453884538846e-06
0.04,3.885538855388561e-06
0.04,3.886538865388661e-06
0.04,3.887538875388754e-06
0.04,3.888538885388855e-06
0.04,3.889538895388955e-06
0.04,3.890538905389055e-06
0.04,3.8915389153891555e-06
0.04,3.892538925389256e-06
0.04,3.893538935389356e-06
0.04,3.894538945389456e-06
0.08,3.8955389553895566e-06
0.04,3.896538965389657e-06
0.08,3.897538975389757e-06
0.04,3.898538985389857e-06
0.04,3.899538995389958e-06
0.04,3.900539005390058e-06
0.04,3.901539015390158e-06
0.04,3.9025390253902585e-06
0.04,3.903539035390359e-06
0.04,3.904539045390459e-06
0.04,3.905539055390559e-06
0.04,3.9065390653906596e-06
0.04,3.90753907539076e-06
0.04,3.90853908539086e-06
0.08,3.90953909539096e-06
0.04,3.910539105391061e-06
0.08,3.911539115391161e-06
0.08,3.9125391253912544e-06
0.04,3.913539135391355e-06
0.04,3.914539145391455e-06
0.04,3.915539155391555e-06
0.04,3.9165391653916555e-06
0.04,3.917539175391756e-06
0.04,3.918539185391856e-06
0.04,3.919539195391956e-06
0.04,3.920539205392057e-06
0.04,3.921539215392157e-06
0.04,3.922539225392257e-06
0.08,3.9235392353923574e-06
0.08,3.924539245392458e-06
0.08,3.925539255392558e-06
0.08,3.926539265392658e-06
0.04,3.9275392753927585e-06
0.04,3.928539285392859e-06
0.04,3.929539295392959e-06
0.04,3.930539305393059e-06
0.04,3.93153931539316e-06
0.04,3.93253932539326e-06
0.04,3.93353933539336e-06
0.04,3.9345393453934604e-06
0.04,3.935539355393561e-06
0.04,3.936539365393661e-06
0.04,3.9375393753937545e-06
0.04,3.938539385393855e-06
0.04,3.939539395393955e-06
0.04,3.940539405394055e-06
0.08,3.9415394153941556e-06
0.08,3.942539425394256e-06
0.08,3.943539435394356e-06
0.04,3.944539445394456e-06
0.04,3.945539455394557e-06
0.04,3.946539465394657e-06
0.04,3.947539475394757e-06
0.04,3.9485394853948575e-06
0.08,3.949539495394958e-06
0.04,3.950539505395058e-06
0.04,3.951539515395158e-06
0.04,3.952539525395259e-06
0.04,3.953539535395359e-06
0.04,3.954539545395459e-06
0.04,3.955539555395559e-06
0.04,3.95653956539566e-06
0.04,3.95753957539576e-06
0.04,3.95853958539586e-06
0.04,3.9595395953959605e-06
0.04,3.960539605396061e-06
0.04,3.961539615396161e-06
0.04,3.9625396253962545e-06
0.04,3.963539635396355e-06
0.04,3.964539645396455e-06
0.04,3.965539655396555e-06
0.04,3.966539665396656e-06
0.04,3.967539675396756e-06
0.04,3.968539685396856e-06
0.04,3.9695396953969564e-06
0.04,3.970539705397057e-06
0.04,3.971539715397157e-06
0.04,3.972539725397257e-06
0.04,3.9735397353973575e-06
0.04,3.974539745397458e-06
0.04,3.975539755397558e-06
0.04,3.976539765397658e-06
0.04,3.977539775397759e-06
0.04,3.978539785397859e-06
0.08,3.979539795397959e-06
0.04,3.9805398053980594e-06
0.04,3.98153981539816e-06
0.04,3.98253982539826e-06
0.04,3.98353983539836e-06
0.04,3.9845398453984605e-06
0.08,3.985539855398561e-06
0.04,3.986539865398661e-06
0.04,3.987539875398755e-06
0.04,3.988539885398855e-06
0.04,3.989539895398955e-06
0.04,3.990539905399055e-06
0.08,3.991539915399156e-06
0.04,3.992539925399256e-06
0.08,3.993539935399356e-06
0.04,3.9945399453994565e-06
0.08,3.995539955399557e-06
0.04,3.996539965399657e-06
0.04,3.997539975399757e-06
0.08,3.998539985399858e-06
0.04,3.999539995399958e-06
0.08,4.000540005400058e-06
0.08,4.001540015400158e-06
0.08,4.002540025400259e-06
0.04,4.003540035400359e-06
0.04,4.004540045400459e-06
0.04,4.0055400554005595e-06
0.04,4.00654006540066e-06
0.04,4.00754007540076e-06
0.08,4.00854008540086e-06
0.04,4.009540095400961e-06
0.04,4.010540105401061e-06
0.04,4.011540115401161e-06
0.08,4.012540125401255e-06
0.08,4.013540135401355e-06
0.04,4.014540145401455e-06
0.04,4.0155401554015555e-06
0.04,4.016540165401656e-06
0.04,4.017540175401756e-06
0.04,4.018540185401856e-06
0.04,4.0195401954019565e-06
0.08,4.020540205402057e-06
0.08,4.021540215402157e-06
0.08,4.022540225402257e-06
0.04,4.023540235402358e-06
0.04,4.024540245402458e-06
0.08,4.025540255402558e-06
0.04,4.0265402654026585e-06
0.08,4.027540275402759e-06
0.08,4.028540285402859e-06
0.04,4.029540295402959e-06
0.04,4.0305403054030595e-06
0.04,4.03154031540316e-06
0.04,4.03254032540326e-06
0.04,4.03354033540336e-06
0.04,4.034540345403461e-06
0.04,4.035540355403561e-06
0.04,4.036540365403661e-06
0.04,4.037540375403755e-06
0.04,4.038540385403855e-06
0.04,4.039540395403955e-06
0.04,4.0405404054040555e-06
0.04,4.041540415404156e-06
0.04,4.042540425404256e-06
0.04,4.043540435404356e-06
0.04,4.044540445404457e-06
0.08,4.045540455404557e-06
0.04,4.046540465404657e-06
0.08,4.047540475404757e-06
0.04,4.048540485404858e-06
0.04,4.049540495404958e-06
0.04,4.050540505405058e-06
0.04,4.0515405154051585e-06
0.04,4.052540525405259e-06
0.08,4.053540535405359e-06
0.04,4.054540545405459e-06
0.04,4.05554055540556e-06
0.04,4.05654056540566e-06
0.04,4.05754057540576e-06
0.08,4.05854058540586e-06
0.04,4.059540595405961e-06
0.08,4.060540605406061e-06
0.04,4.0615406154061545e-06
0.04,4.062540625406255e-06
0.04,4.063540635406355e-06
0.04,4.064540645406455e-06
0.04,4.0655406554065556e-06
0.04,4.066540665406656e-06
0.04,4.067540675406756e-06
0.04,4.068540685406856e-06
0.04,4.069540695406957e-06
0.04,4.070540705407057e-06
0.04,4.071540715407157e-06
0.04,4.0725407254072575e-06
0.04,4.073540735407358e-06
0.04,4.074540745407458e-06
0.04,4.075540755407558e-06
0.04,4.0765407654076586e-06
0.04,4.077540775407759e-06
0.04,4.078540785407859e-06
0.04,4.079540795407959e-06
0.04,4.08054080540806e-06
0.04,4.08154081540816e-06
0.04,4.08254082540826e-06
0.04,4.0835408354083605e-06
0.08,4.084540845408461e-06
0.08,4.085540855408561e-06
0.04,4.0865408654086545e-06
0.04,4.087540875408755e-06
0.04,4.088540885408855e-06
0.04,4.089540895408955e-06
0.04,4.090540905409056e-06
0.04,4.091540915409156e-06
0.04,4.092540925409256e-06
0.04,4.093540935409356e-06
0.04,4.094540945409457e-06
0.04,4.095540955409557e-06
0.04,4.096540965409657e-06
0.04,4.0975409754097575e-06
0.04,4.098540985409858e-06
0.08,4.099540995409958e-06
0.08,4.100541005410058e-06
0.08,4.101541015410159e-06
0.04,4.102541025410259e-06
0.08,4.103541035410359e-06
0.04,4.1045410454104594e-06
0.08,4.10554105541056e-06
0.04,4.10654106541066e-06
0.08,4.10754107541076e-06
0.04,4.1085410854108605e-06
0.04,4.109541095410961e-06
0.04,4.110541105411061e-06
0.08,4.1115411154111546e-06
0.04,4.112541125411255e-06
0.08,4.113541135411355e-06
0.04,4.114541145411455e-06
0.04,4.115541155411556e-06
0.04,4.116541165411656e-06
0.04,4.117541175411756e-06
0.04,4.1185411854118565e-06
0.04,4.119541195411957e-06
0.08,4.120541205412057e-06
0.08,4.121541215412157e-06
0.04,4.1225412254122576e-06
0.04,4.123541235412358e-06
0.04,4.124541245412458e-06
0.08,4.125541255412558e-06
0.04,4.126541265412659e-06
0.08,4.127541275412759e-06
0.04,4.128541285412859e-06
0.04,4.1295412954129595e-06
0.04,4.13054130541306e-06
0.04,4.13154131541316e-06
0.04,4.13254132541326e-06
0.08,4.1335413354133606e-06
0.04,4.134541345413461e-06
0.08,4.135541355413561e-06
0.04,4.136541365413655e-06
0.04,4.137541375413755e-06
0.04,4.138541385413855e-06
0.04,4.1395413954139554e-06
0.04,4.140541405414056e-06
0.08,4.141541415414156e-06
0.04,4.142541425414256e-06
0.08,4.1435414354143565e-06
0.04,4.144541445414457e-06
0.08,4.145541455414557e-06
0.08,4.146541465414657e-06
0.12,4.147541475414758e-06
0.08,4.148541485414858e-06
0.08,4.149541495414958e-06
0.08,4.1505415054150584e-06
0.08,4.151541515415159e-06
0.04,4.152541525415259e-06
0.04,4.153541535415359e-06
0.04,4.1545415454154595e-06
0.04,4.15554155541556e-06
0.08,4.15654156541566e-06
0.08,4.15754157541576e-06
0.04,4.158541585415861e-06
0.04,4.159541595415961e-06
0.04,4.160541605416061e-06
0.04,4.161541615416155e-06
0.04,4.162541625416255e-06
0.08,4.163541635416355e-06
0.04,4.1645416454164555e-06
0.04,4.165541655416556e-06
0.04,4.166541665416656e-06
0.04,4.167541675416756e-06
0.04,4.1685416854168566e-06
0.04,4.169541695416957e-06
0.04,4.170541705417057e-06
0.04,4.171541715417157e-06
0.08,4.172541725417258e-06
0.04,4.173541735417358e-06
0.08,4.174541745417458e-06
0.08,4.1755417554175585e-06
0.04,4.176541765417659e-06
0.04,4.177541775417759e-06
0.04,4.178541785417859e-06
0.04,4.1795417954179596e-06
0.04,4.18054180541806e-06
0.04,4.18154181541816e-06
0.04,4.18254182541826e-06
0.04,4.183541835418361e-06
0.04,4.184541845418461e-06
0.04,4.185541855418561e-06
0.04,4.186541865418655e-06
0.04,4.187541875418755e-06
0.04,4.188541885418855e-06
0.08,4.1895418954189555e-06
0.04,4.190541905419056e-06
0.04,4.191541915419156e-06
0.04,4.192541925419256e-06
0.04,4.193541935419357e-06
0.08,4.194541945419457e-06
0.04,4.195541955419557e-06
0.04,4.1965419654196574e-06
0.04,4.197541975419758e-06
0.08,4.198541985419858e-06
0.08,4.199541995419958e-06
0.08,4.2005420054200585e-06
0.04,4.201542015420159e-06
0.04,4.202542025420259e-06
0.04,4.203542035420359e-06
0.04,4.20454204542046e-06
0.08,4.20554205542056e-06
0.04,4.20654206542066e-06
0.04,4.2075420754207604e-06
0.04,4.208542085420861e-06
0.04,4.209542095420961e-06
0.0,4.210542105421061e-06
0.04,4.211542115421155e-06
0.04,4.212542125421255e-06
0.08,4.213542135421355e-06
0.08,4.214542145421456e-06
0.08,4.215542155421556e-06
0.08,4.216542165421656e-06
0.04,4.217542175421756e-06
0.04,4.218542185421857e-06
0.04,4.219542195421957e-06
0.04,4.220542205422057e-06
0.04,4.2215422154221575e-06
0.0,4.222542225422258e-06
0.04,4.223542235422358e-06
0.04,4.224542245422458e-06
0.04,4.225542255422559e-06
0.08,4.226542265422659e-06
0.04,4.227542275422759e-06
0.04,4.228542285422859e-06
0.08,4.22954229542296e-06
0.04,4.23054230542306e-06
0.08,4.23154231542316e-06
0.04,4.2325423254232605e-06
0.08,4.233542335423361e-06
0.04,4.234542345423461e-06
0.08,4.235542355423561e-06
0.04,4.236542365423655e-06
0.08,4.237542375423755e-06
0.04,4.238542385423855e-06
0.04,4.239542395423956e-06
0.04,4.240542405424056e-06
0.08,4.241542415424156e-06
0.08,4.2425424254242564e-06
0.08,4.243542435424357e-06
0.04,4.244542445424457e-06
0.04,4.245542455424557e-06
0.04,4.2465424654246575e-06
0.08,4.247542475424758e-06
0.04,4.248542485424858e-06
0.08,4.249542495424958e-06
0.08,4.250542505425059e-06
0.04,4.251542515425159e-06
0.04,4.252542525425259e-06
0.04,4.2535425354253595e-06
0.04,4.25454254542546e-06
0.08,4.25554255542556e-06
0.04,4.25654256542566e-06
0.04,4.2575425754257605e-06
0.04,4.258542585425861e-06
0.04,4.259542595425961e-06
0.04,4.260542605426061e-06
0.08,4.261542615426155e-06
0.04,4.262542625426255e-06
0.04,4.263542635426355e-06
0.04,4.264542645426456e-06
0.04,4.265542655426556e-06
0.08,4.266542665426656e-06
0.04,4.2675426754267565e-06
0.04,4.268542685426857e-06
0.04,4.269542695426957e-06
0.04,4.270542705427057e-06
0.04,4.271542715427158e-06
0.04,4.272542725427258e-06
0.04,4.273542735427358e-06
0.04,4.274542745427458e-06
0.04,4.275542755427559e-06
0.04,4.276542765427659e-06
0.04,4.277542775427759e-06
0.04,4.2785427854278595e-06
0.04,4.27954279542796e-06
0.04,4.28054280542806e-06
0.08,4.28154281542816e-06
0.04,4.282542825428261e-06
0.04,4.283542835428361e-06
0.04,4.284542845428461e-06
0.04,4.285542855428561e-06
0.04,4.286542865428655e-06
0.04,4.287542875428755e-06
0.04,4.2885428854288555e-06
0.04,4.289542895428956e-06
0.04,4.290542905429056e-06
0.08,4.291542915429156e-06
0.04,4.2925429254292565e-06
0.08,4.293542935429357e-06
0.08,4.294542945429457e-06
0.08,4.295542955429557e-06
0.08,4.296542965429658e-06
0.04,4.297542975429758e-06
0.08,4.298542985429858e-06
0.04,4.2995429954299585e-06
0.04,4.300543005430059e-06
0.08,4.301543015430159e-06
0.08,4.302543025430259e-06
0.08,4.3035430354303596e-06
0.04,4.30454304543046e-06
0.08,4.30554305543056e-06
0.04,4.30654306543066e-06
0.08,4.307543075430761e-06
0.08,4.308543085430861e-06
0.08,4.309543095430961e-06
0.04,4.3105431054310615e-06
0.08,4.311543115431155e-06
0.04,4.312543125431255e-06
0.04,4.3135431354313555e-06
0.04,4.314543145431456e-06
0.04,4.315543155431556e-06
0.04,4.316543165431656e-06
0.04,4.317543175431757e-06
0.04,4.318543185431857e-06
0.08,4.319543195431957e-06
0.04,4.320543205432057e-06
0.04,4.321543215432158e-06
0.04,4.322543225432258e-06
0.08,4.323543235432358e-06
0.04,4.3245432454324585e-06
0.08,4.325543255432559e-06
0.08,4.326543265432659e-06
0.04,4.327543275432759e-06
0.04,4.32854328543286e-06
0.04,4.32954329543296e-06
0.04,4.33054330543306e-06
0.08,4.33154331543316e-06
0.04,4.332543325433261e-06
0.04,4.333543335433361e-06
0.04,4.334543345433461e-06
0.08,4.3355433554335615e-06
0.08,4.336543365433655e-06
0.08,4.337543375433755e-06
0.04,4.3385433854338556e-06
0.04,4.339543395433956e-06
0.04,4.340543405434056e-06
0.08,4.341543415434156e-06
0.04,4.342543425434257e-06
0.04,4.343543435434357e-06
0.04,4.344543445434457e-06
0.04,4.3455434554345575e-06
0.04,4.346543465434658e-06
0.04,4.347543475434758e-06
0.04,4.348543485434858e-06
0.04,4.3495434954349586e-06
0.04,4.350543505435059e-06
0.08,4.351543515435159e-06
0.08,4.352543525435259e-06
0.04,4.35354353543536e-06
0.04,4.35454354543546e-06
0.08,4.35554355543556e-06
0.04,4.3565435654356605e-06
0.08,4.357543575435761e-06
0.04,4.358543585435861e-06
0.08,4.359543595435961e-06
0.04,4.360543605436055e-06
0.08,4.361543615436155e-06
0.04,4.362543625436255e-06
0.08,4.363543635436356e-06
0.04,4.364543645436456e-06
0.08,4.365543655436556e-06
0.04,4.3665436654366564e-06
0.04,4.367543675436757e-06
0.04,4.368543685436857e-06
0.04,4.369543695436957e-06
0.04,4.3705437054370575e-06
0.08,4.371543715437158e-06
0.04,4.372543725437258e-06
0.04,4.373543735437358e-06
0.04,4.374543745437459e-06
0.04,4.375543755437559e-06
0.04,4.376543765437659e-06
0.08,4.3775437754377594e-06
0.08,4.37854378543786e-06
0.08,4.37954379543796e-06
0.04,4.38054380543806e-06
0.04,4.3815438154381605e-06
0.04,4.382543825438261e-06
0.08,4.383543835438361e-06
0.08,4.384543845438461e-06
0.08,4.385543855438555e-06
0.04,4.386543865438655e-06
0.04,4.387543875438755e-06
0.04,4.388543885438856e-06
0.08,4.389543895438956e-06
0.04,4.390543905439056e-06
0.04,4.3915439154391565e-06
0.04,4.392543925439257e-06
0.08,4.393543935439357e-06
0.08,4.394543945439457e-06
0.08,4.3955439554395576e-06
0.04,4.396543965439658e-06
0.08,4.397543975439758e-06
0.04,4.398543985439858e-06
0.08,4.399543995439959e-06
0.04,4.400544005440059e-06
0.04,4.401544015440159e-06
0.04,4.4025440254402595e-06
0.04,4.40354403544036e-06
0.04,4.40454404544046e-06
0.08,4.40554405544056e-06
0.08,4.4065440654406606e-06
0.08,4.407544075440761e-06
0.08,4.408544085440861e-06
0.08,4.409544095440961e-06
0.04,4.410544105441055e-06
0.04,4.411544115441155e-06
0.04,4.4125441254412554e-06
0.04,4.413544135441356e-06
0.04,4.414544145441456e-06
0.04,4.415544155441556e-06
0.04,4.4165441654416565e-06
0.08,4.417544175441757e-06
0.04,4.418544185441857e-06
0.04,4.419544195441957e-06
0.08,4.420544205442058e-06
0.04,4.421544215442158e-06
0.04,4.422544225442258e-06
0.04,4.4235442354423584e-06
0.04,4.424544245442459e-06
0.04,4.425544255442559e-06
0.04,4.426544265442659e-06
0.04,4.4275442754427595e-06
0.04,4.42854428544286e-06
0.04,4.42954429544296e-06
0.04,4.43054430544306e-06
0.04,4.431544315443161e-06
0.04,4.432544325443261e-06
0.08,4.433544335443361e-06
0.04,4.4345443454434614e-06
0.04,4.435544355443555e-06
0.04,4.436544365443655e-06
0.08,4.4375443754437555e-06
0.04,4.438544385443856e-06
0.04,4.439544395443956e-06
0.04,4.440544405444056e-06
0.04,4.4415444154441566e-06
0.04,4.442544425444257e-06
0.08,4.443544435444357e-06
0.04,4.444544445444457e-06
0.04,4.445544455444558e-06
0.04,4.446544465444658e-06
0.04,4.447544475444758e-06
0.04,4.4485444854448585e-06
0.04,4.449544495444959e-06
0.04,4.450544505445059e-06
0.04,4.451544515445159e-06
0.04,4.45254452544526e-06
0.04,4.45354453544536e-06
0.04,4.45454454544546e-06
0.04,4.45554455544556e-06
0.04,4.456544565445661e-06
0.08,4.457544575445761e-06
0.04,4.458544585445861e-06
0.04,4.4595445954459615e-06
0.04,4.460544605446055e-06
0.08,4.461544615446155e-06
0.08,4.4625446254462555e-06
0.04,4.463544635446356e-06
0.04,4.464544645446456e-06
0.04,4.465544655446556e-06
0.04,4.466544665446657e-06
0.08,4.467544675446757e-06
0.04,4.468544685446857e-06
0.04,4.4695446954469574e-06
0.04,4.470544705447058e-06
0.08,4.471544715447158e-06
0.08,4.472544725447258e-06
0.08,4.4735447354473585e-06
0.04,4.474544745447459e-06
0.04,4.475544755447559e-06
0.04,4.476544765447659e-06
0.04,4.47754477544776e-06
0.04,4.47854478544786e-06
0.04,4.47954479544796e-06
0.04,4.4805448054480604e-06
0.08,4.481544815448161e-06
0.08,4.482544825448261e-06
0.08,4.483544835448361e-06
0.04,4.4845448454484615e-06
0.08,4.485544855448555e-06
0.04,4.486544865448655e-06
0.04,4.487544875448756e-06
0.04,4.488544885448856e-06
0.04,4.489544895448956e-06
0.04,4.490544905449056e-06
0.04,4.491544915449157e-06
0.08,4.492544925449257e-06
0.04,4.493544935449357e-06
0.04,4.4945449454494575e-06
0.04,4.495544955449558e-06
0.04,4.496544965449658e-06
0.04,4.497544975449758e-06
0.04,4.498544985449859e-06
0.08,4.499544995449959e-06
0.04,4.500545005450059e-06
0.08,4.501545015450159e-06
0.04,4.50254502545026e-06
0.04,4.50354503545036e-06
0.04,4.50454504545046e-06
0.04,4.5055450554505605e-06
0.04,4.506545065450661e-06
0.04,4.507545075450761e-06
0.08,4.508545085450861e-06
0.04,4.509545095450962e-06
0.04,4.510545105451055e-06
0.04,4.511545115451155e-06
0.08,4.512545125451256e-06
0.04,4.513545135451356e-06
0.08,4.514545145451456e-06
0.04,4.5155451554515565e-06
0.04,4.516545165451657e-06
0.04,4.517545175451757e-06
0.08,4.518545185451857e-06
0.04,4.5195451954519575e-06
0.04,4.520545205452058e-06
0.04,4.521545215452158e-06
0.04,4.522545225452258e-06
0.08,4.523545235452359e-06
0.04,4.524545245452459e-06
0.04,4.525545255452559e-06
0.04,4.5265452654526595e-06
0.04,4.52754527545276e-06
0.04,4.52854528545286e-06
0.04,4.52954529545296e-06
0.04,4.5305453054530605e-06
0.04,4.531545315453161e-06
0.04,4.532545325453261e-06
0.0,4.533545335453361e-06
0.04,4.534545345453462e-06
0.0,4.535545355453555e-06
0.08,4.536545365453655e-06
0.08,4.537545375453756e-06
0.04,4.538545385453856e-06
0.04,4.539545395453956e-06
0.04,4.5405454054540565e-06
0.08,4.541545415454157e-06
0.08,4.542545425454257e-06
0.04,4.543545435454357e-06
0.04,4.544545445454458e-06
0.04,4.545545455454558e-06
0.04,4.546545465454658e-06
0.04,4.547545475454758e-06
0.04,4.548545485454859e-06
0.04,4.549545495454959e-06
0.04,4.550545505455059e-06
0.08,4.5515455154551595e-06
0.04,4.55254552545526e-06
0.04,4.55354553545536e-06
0.04,4.55454554545546e-06
0.04,4.555545555455561e-06
0.04,4.556545565455661e-06
0.04,4.557545575455761e-06
0.04,4.558545585455861e-06
0.04,4.559545595455962e-06
0.04,4.560545605456055e-06
0.04,4.5615456154561555e-06
0.04,4.562545625456256e-06
0.04,4.563545635456356e-06
0.04,4.564545645456456e-06
0.04,4.5655456554565566e-06
0.04,4.566545665456657e-06
0.08,4.567545675456757e-06
0.08,4.568545685456857e-06
0.08,4.569545695456958e-06
0.04,4.570545705457058e-06
0.08,4.571545715457158e-06
0.04,4.5725457254572585e-06
0.08,4.573545735457359e-06
0.04,4.574545745457459e-06
0.04,4.575545755457559e-06
0.04,4.5765457654576596e-06
0.04,4.57754577545776e-06
0.04,4.57854578545786e-06
0.04,4.57954579545796e-06
0.04,4.580545805458061e-06
0.04,4.581545815458161e-06
0.04,4.582545825458261e-06
0.04,4.5835458354583615e-06
0.08,4.584545845458462e-06
0.08,4.585545855458555e-06
0.08,4.5865458654586555e-06
0.08,4.587545875458756e-06
0.08,4.588545885458856e-06
0.04,4.589545895458956e-06
0.04,4.590545905459057e-06
0.04,4.591545915459157e-06
0.04,4.592545925459257e-06
0.04,4.593545935459357e-06
0.04,4.594545945459458e-06
0.04,4.595545955459558e-06
0.04,4.596545965459658e-06
0.04,4.5975459754597585e-06
0.04,4.598545985459859e-06
0.04,4.599545995459959e-06
0.04,4.600546005460059e-06
0.04,4.60154601546016e-06
0.04,4.60254602546026e-06
0.04,4.60354603546036e-06
0.04,4.6045460454604604e-06
0.04,4.605546055460561e-06
0.04,4.606546065460661e-06
0.04,4.607546075460761e-06
0.04,4.6085460854608615e-06
0.08,4.609546095460962e-06
0.04,4.610546105461055e-06
0.08,4.6115461154611556e-06
0.04,4.612546125461256e-06
0.04,4.613546135461356e-06
0.04,4.614546145461456e-06
0.04,4.615546155461557e-06
0.04,4.616546165461657e-06
0.04,4.617546175461757e-06
0.04,4.6185461854618575e-06
0.04,4.619546195461958e-06
0.04,4.620546205462058e-06
0.04,4.621546215462158e-06
0.04,4.6225462254622586e-06
0.04,4.623546235462359e-06
0.04,4.624546245462459e-06
0.04,4.625546255462559e-06
0.08,4.62654626546266e-06
0.08,4.62754627546276e-06
0.04,4.62854628546286e-06
0.04,4.6295462954629605e-06
0.04,4.630546305463061e-06
0.04,4.631546315463161e-06
0.04,4.632546325463261e-06
0.04,4.6335463354633616e-06
0.04,4.634546345463462e-06
0.08,4.635546355463555e-06
0.08,4.636546365463656e-06
0.08,4.637546375463756e-06
0.04,4.638546385463856e-06
0.04,4.6395463954639564e-06
0.04,4.640546405464057e-06
0.04,4.641546415464157e-06
0.04,4.642546425464257e-06
0.08,4.6435464354643575e-06
0.08,4.644546445464458e-06
0.08,4.645546455464558e-06
0.08,4.646546465464658e-06
0.08,4.647546475464759e-06
0.04,4.648546485464859e-06
0.04,4.649546495464959e-06
0.04,4.6505465054650594e-06
0.04,4.65154651546516e-06
0.04,4.65254652546526e-06
0.08,4.65354653546536e-06
0.08,4.6545465454654605e-06
0.08,4.655546555465561e-06
0.08,4.656546565465661e-06
0.08,4.657546575465761e-06
0.04,4.658546585465862e-06
0.04,4.659546595465962e-06
0.04,4.660546605466055e-06
0.04,4.661546615466156e-06
0.04,4.662546625466256e-06
0.08,4.663546635466356e-06
0.04,4.6645466454664565e-06
0.04,4.665546655466557e-06
0.04,4.666546665466657e-06
0.08,4.667546675466757e-06
0.08,4.6685466854668576e-06
0.04,4.669546695466958e-06
0.04,4.670546705467058e-06
0.08,4.671546715467158e-06
0.08,4.672546725467259e-06
0.04,4.673546735467359e-06
0.04,4.674546745467459e-06
0.04,4.6755467554675595e-06
0.04,4.67654676546766e-06
0.04,4.67754677546776e-06
0.04,4.67854678546786e-06
0.04,4.6795467954679606e-06
0.04,4.680546805468061e-06
0.04,4.681546815468161e-06
0.08,4.682546825468261e-06
0.08,4.683546835468362e-06
0.08,4.684546845468455e-06
0.04,4.6855468554685554e-06
0.08,4.686546865468656e-06
0.04,4.687546875468756e-06
0.04,4.688546885468856e-06
0.04,4.6895468954689565e-06
0.04,4.690546905469057e-06
0.04,4.691546915469157e-06
0.04,4.692546925469257e-06
0.04,4.693546935469358e-06
0.08,4.694546945469458e-06
0.04,4.695546955469558e-06
0.04,4.6965469654696584e-06
0.04,4.697546975469759e-06
0.04,4.698546985469859e-06
0.04,4.699546995469959e-06
0.08,4.7005470054700595e-06
0.08,4.70154701547016e-06
0.04,4.70254702547026e-06
0.04,4.70354703547036e-06
0.08,4.704547045470461e-06
0.08,4.705547055470561e-06
0.08,4.706547065470661e-06
0.04,4.7075470754707614e-06
0.04,4.708547085470862e-06
0.04,4.709547095470955e-06
0.04,4.7105471054710555e-06
0.04,4.711547115471156e-06
0.04,4.712547125471256e-06
0.04,4.713547135471356e-06
0.08,4.714547145471457e-06
0.08,4.715547155471557e-06
0.04,4.716547165471657e-06
0.08,4.717547175471757e-06
0.12,4.718547185471858e-06
0.08,4.719547195471958e-06
0.04,4.720547205472058e-06
0.04,4.7215472154721585e-06
0.04,4.722547225472259e-06
0.04,4.723547235472359e-06
0.04,4.724547245472459e-06
0.04,4.72554725547256e-06
0.08,4.72654726547266e-06
0.08,4.72754727547276e-06
0.04,4.72854728547286e-06
0.04,4.729547295472961e-06
0.04,4.730547305473061e-06
0.04,4.731547315473161e-06
0.04,4.7325473254732615e-06
0.08,4.733547335473362e-06
0.08,4.734547345473455e-06
0.08,4.7355473554735555e-06
0.04,4.736547365473656e-06
0.04,4.737547375473756e-06
0.04,4.738547385473856e-06
0.04,4.739547395473957e-06
0.04,4.740547405474057e-06
0.04,4.741547415474157e-06
0.08,4.7425474254742574e-06
0.08,4.743547435474358e-06
0.08,4.744547445474458e-06
0.08,4.745547455474558e-06
0.08,4.7465474654746585e-06
0.08,4.747547475474759e-06
0.04,4.748547485474859e-06
0.04,4.749547495474959e-06
0.04,4.75054750547506e-06
0.08,4.75154751547516e-06
0.04,4.75254752547526e-06
0.04,4.7535475354753605e-06
0.04,4.754547545475461e-06
0.04,4.755547555475561e-06
0.04,4.756547565475661e-06
0.04,4.7575475754757615e-06
0.04,4.758547585475862e-06
0.04,4.759547595475955e-06
0.04,4.760547605476056e-06
0.04,4.761547615476156e-06
0.08,4.762547625476256e-06
0.08,4.763547635476356e-06
0.04,4.764547645476457e-06
0.04,4.765547655476557e-06
0.04,4.766547665476657e-06
0.04,4.7675476754767575e-06
0.04,4.768547685476858e-06
0.04,4.769547695476958e-06
0.04,4.770547705477058e-06
0.04,4.771547715477159e-06
0.04,4.772547725477259e-06
0.04,4.773547735477359e-06
0.04,4.774547745477459e-06
0.04,4.77554775547756e-06
0.04,4.77654776547766e-06
0.04,4.77754777547776e-06
0.04,4.7785477854778605e-06
0.08,4.779547795477961e-06
0.08,4.780547805478061e-06
0.08,4.781547815478161e-06
0.04,4.782547825478262e-06
0.04,4.783547835478362e-06
0.08,4.784547845478455e-06
0.08,4.785547855478556e-06
0.04,4.786547865478656e-06
0.08,4.787547875478756e-06
0.08,4.7885478854788565e-06
0.36,4.789547895478957e-06
1.32,4.790547905479057e-06
2.4,4.791547915479157e-06
3.12,4.7925479254792575e-06
3.6,4.793547935479358e-06
3.88,4.794547945479458e-06
3.92,4.795547955479558e-06
3.76,4.796547965479659e-06
3.36,4.797547975479759e-06
3.2,4.798547985479859e-06
3.0,4.7995479954799595e-06
2.88,4.80054800548006e-06
2.96,4.80154801548016e-06
3.12,4.80254802548026e-06
3.16,4.8035480354803606e-06
3.04,4.804548045480461e-06
2.92,4.805548055480561e-06
2.84,4.806548065480661e-06
2.92,4.807548075480762e-06
3.12,4.808548085480862e-06
3.3200000000000003,4.809548095480955e-06
3.3200000000000003,4.810548105481056e-06
3.2,4.811548115481156e-06
3.16,4.812548125481256e-06
3.16,4.8135481354813565e-06
3.08,4.814548145481457e-06
3.04,4.815548155481557e-06
3.0,4.816548165481657e-06
2.92,4.817548175481758e-06
2.92,4.818548185481858e-06
3.04,4.819548195481958e-06
3.16,4.820548205482058e-06
3.16,4.821548215482159e-06
3.16,4.822548225482259e-06
3.12,4.823548235482359e-06
3.08,4.8245482454824595e-06
3.04,4.82554825548256e-06
3.04,4.82654826548266e-06
3.0,4.82754827548276e-06
3.0,4.828548285482861e-06
3.0,4.829548295482961e-06
3.08,4.830548305483061e-06
3.2,4.831548315483161e-06
3.2,4.832548325483262e-06
3.16,4.833548335483362e-06
3.08,4.8345483454834555e-06
3.0,4.835548355483556e-06
2.96,4.836548365483656e-06
2.92,4.837548375483756e-06
2.96,4.8385483854838566e-06
2.96,4.839548395483957e-06
3.0,4.840548405484057e-06
3.08,4.841548415484157e-06
3.12,4.842548425484258e-06
3.16,4.843548435484358e-06
3.16,4.844548445484458e-06
3.12,4.8455484554845585e-06
3.08,4.846548465484659e-06
3.08,4.847548475484759e-06
3.08,4.848548485484859e-06
3.08,4.8495484954849596e-06
3.0,4.85054850548506e-06
2.96,4.85154851548516e-06
2.96,4.85254852548526e-06
2.96,4.853548535485361e-06
3.04,4.854548545485461e-06
3.08,4.855548555485561e-06
3.16,4.8565485654856615e-06
3.16,4.857548575485762e-06
3.16,4.858548585485862e-06
3.16,4.8595485954859555e-06
3.16,4.860548605486056e-06
3.08,4.861548615486156e-06
3.0,4.862548625486256e-06
2.92,4.863548635486357e-06
3.0,4.864548645486457e-06
3.0,4.865548655486557e-06
3.04,4.8665486654866574e-06
3.04,4.867548675486758e-06
3.08,4.868548685486858e-06
3.08,4.869548695486958e-06
3.08,4.8705487054870585e-06
3.08,4.871548715487159e-06
3.08,4.872548725487259e-06
3.04,4.873548735487359e-06
3.04,4.87454874548746e-06
3.04,4.87554875548756e-06
3.08,4.87654876548766e-06
3.08,4.8775487754877604e-06
3.08,4.878548785487861e-06
3.04,4.879548795487961e-06
3.08,4.880548805488061e-06
3.04,4.8815488154881615e-06
3.04,4.882548825488262e-06
3.04,4.883548835488362e-06
3.08,4.8845488454884556e-06
3.08,4.885548855488556e-06
3.08,4.886548865488656e-06
3.04,4.887548875488756e-06
3.04,4.888548885488857e-06
3.0,4.889548895488957e-06
3.0,4.890548905489057e-06
3.04,4.8915489154891575e-06
3.04,4.892548925489258e-06
3.04,4.893548935489358e-06
3.04,4.894548945489458e-06
3.04,4.8955489554895586e-06
3.04,4.896548965489659e-06
3.04,4.897548975489759e-06
3.04,4.898548985489859e-06
3.04,4.89954899548996e-06
3.08,4.90054900549006e-06
3.08,4.90154901549016e-06
3.04,4.9025490254902605e-06
3.04,4.903549035490361e-06
3.04,4.904549045490461e-06
3.04,4.905549055490561e-06
3.04,4.9065490654906616e-06
3.04,4.907549075490762e-06
3.04,4.908549085490862e-06
3.04,4.909549095490956e-06
3.04,4.910549105491056e-06
3.04,4.911549115491156e-06
3.04,4.9125491254912564e-06
3.04,4.913549135491357e-06
3.04,4.914549145491457e-06
3.04,4.915549155491557e-06
3.08,4.9165491654916575e-06
3.04,4.917549175491758e-06
3.08,4.918549185491858e-06
3.08,4.919549195491958e-06
3.08,4.920549205492059e-06
3.04,4.921549215492159e-06
3.04,4.922549225492259e-06
3.04,4.9235492354923594e-06
3.04,4.92454924549246e-06
3.04,4.92554925549256e-06
3.08,4.92654926549266e-06
3.08,4.9275492754927605e-06
3.08,4.928549285492861e-06
3.04,4.929549295492961e-06
3.04,4.930549305493061e-06
3.0,4.931549315493162e-06
3.04,4.932549325493262e-06
3.04,4.933549335493362e-06
3.08,4.934549345493456e-06
3.04,4.935549355493556e-06
3.08,4.936549365493656e-06
3.04,4.9375493754937565e-06
3.04,4.938549385493857e-06
3.04,4.939549395493957e-06
3.08,4.940549405494057e-06
3.04,4.9415494154941576e-06
3.04,4.942549425494258e-06
3.04,4.943549435494358e-06
3.04,4.944549445494458e-06
3.04,4.945549455494559e-06
3.04,4.946549465494659e-06
3.04,4.947549475494759e-06
3.04,4.9485494854948595e-06
3.04,4.94954949549496e-06
3.04,4.95054950549506e-06
3.04,4.95154951549516e-06
3.04,4.952549525495261e-06
3.04,4.953549535495361e-06
3.04,4.954549545495461e-06
3.04,4.955549555495561e-06
3.04,4.956549565495662e-06
3.04,4.957549575495762e-06
3.04,4.958549585495862e-06
3.04,4.959549595495956e-06
3.08,4.960549605496056e-06
3.04,4.961549615496156e-06
3.04,4.9625496254962565e-06
3.04,4.963549635496357e-06
3.04,4.964549645496457e-06
3.04,4.965549655496557e-06
3.04,4.966549665496658e-06
3.04,4.967549675496758e-06
3.04,4.968549685496858e-06
3.08,4.9695496954969584e-06
3.08,4.970549705497059e-06
3.08,4.971549715497159e-06
3.08,4.972549725497259e-06
3.04,4.9735497354973595e-06
3.08,4.97454974549746e-06
3.08,4.97554975549756e-06
3.08,4.97654976549766e-06
3.04,4.977549775497761e-06
3.04,4.978549785497861e-06
3.0,4.979549795497961e-06
3.04,4.9805498054980614e-06
3.04,4.981549815498162e-06
3.04,4.982549825498262e-06
3.04,4.9835498354983555e-06
3.04,4.984549845498456e-06
3.04,4.985549855498556e-06
3.04,4.986549865498656e-06
3.08,4.987549875498757e-06
3.04,4.988549885498857e-06
3.04,4.989549895498957e-06
3.08,4.990549905499057e-06
3.04,4.991549915499158e-06
3.04,4.992549925499258e-06
3.04,4.993549935499358e-06
3.04,4.9945499454994585e-06
3.04,4.995549955499559e-06
3.04,4.996549965499659e-06
3.04,4.997549975499759e-06
3.04,4.99854998549986e-06
3.08,4.99954999549996e-06


==> figures/mspm0-gpio-toggle-dec.csv <==
CH1,time
2.24,5.000050000501365e-10
3.0,1.5000150001504096e-09
3.48,2.5000250002506826e-09
3.84,3.5000350003509557e-09
3.96,4.500045000451229e-09
3.84,5.500055000551502e-09
3.48,6.500065000651775e-09
3.28,7.500075000752048e-09
3.08,8.500085000852321e-09
2.92,9.500095000952594e-09
2.88,1.0500105001052867e-08
3.0,1.150011500115314e-08
3.04,1.2500125001253413e-08
3.04,1.3500135001353686e-08
2.92,1.450014500145396e-08
2.84,1.5500155001554232e-08
2.92,1.6500165001654505e-08
3.12,1.750017500175478e-08
3.28,1.850018500185505e-08
3.3200000000000003,1.9500195001955324e-08
3.24,2.0500205002055598e-08
3.16,2.150021500215587e-08
3.12,2.2500225002256144e-08
3.08,2.3500235002356417e-08
3.0,2.450024500245669e-08
2.92,2.5500255002550187e-08
2.88,2.650026500265046e-08
2.92,2.7500275002750733e-08
3.0,2.8500285002851006e-08
3.16,2.950029500295128e-08
3.2,3.050030500305155e-08
3.2,3.1500315003151825e-08
3.12,3.25003250032521e-08
3.12,3.350033500335237e-08
3.04,3.4500345003452644e-08
3.0,3.550035500355292e-08
2.96,3.650036500365319e-08
2.92,3.750037500375346e-08
2.96,3.8500385003853736e-08
3.08,3.950039500395401e-08
3.16,4.050040500405428e-08
3.24,4.1500415004154555e-08
3.12,4.250042500425483e-08
3.04,4.35004350043551e-08
3.0,4.4500445004455374e-08
2.96,4.550045500455565e-08
2.92,4.650046500465592e-08
2.96,4.7500475004756194e-08
3.0,4.8500485004856467e-08
3.0,4.950049500495674e-08
3.04,5.0500505005050236e-08
3.16,5.150051500515051e-08
3.16,5.250052500525078e-08
3.16,5.3500535005351056e-08
3.08,5.450054500545133e-08
3.08,5.55005550055516e-08
3.08,5.6500565005651875e-08
3.08,5.750057500575215e-08
3.04,5.850058500585242e-08
3.0,5.9500595005952694e-08
2.96,6.050060500605297e-08
2.96,6.150061500615324e-08
2.96,6.250062500625351e-08
3.04,6.350063500635379e-08
3.04,6.450064500645406e-08
3.12,6.550065500655433e-08
3.12,6.65006650066546e-08
3.16,6.750067500675488e-08
3.12,6.850068500685515e-08
3.12,6.950069500695542e-08
3.08,7.05007050070557e-08
3.04,7.150071500715597e-08
2.96,7.250072500725624e-08
2.96,7.350073500735652e-08
2.96,7.450074500745001e-08
3.0,7.550075500755029e-08
3.0,7.650076500765056e-08
3.08,7.750077500775083e-08
3.08,7.85007850078511e-08
3.08,7.950079500795138e-08
2.96,8.050080500805165e-08
2.4,8.150081500815192e-08
1.2,8.25008250082522e-08
0.24,8.350083500835247e-08
-0.32,8.450084500845274e-08
-0.64,8.550085500855302e-08
-0.84,8.650086500865329e-08
-0.88,8.750087500875356e-08
-0.56,8.850088500885384e-08
-0.24,8.950089500895411e-08
-0.08,9.050090500905438e-08
0.16,9.150091500915466e-08
0.24,9.250092500925493e-08
0.16,9.35009350093552e-08
0.04,9.450094500945547e-08
0.04,9.550095500955575e-08
0.08,9.650096500965602e-08
0.2,9.75009750097563e-08
0.16,9.850098500985657e-08
0.08,9.950099500995006e-08
-0.16,1.0050100501005034e-07
-0.28,1.0150101501015061e-07
-0.2,1.0250102501025088e-07
-0.08,1.0350103501035116e-07
-0.04,1.0450104501045143e-07
-0.04,1.055010550105517e-07
0.04,1.0650106501065197e-07
0.16,1.0750107501075225e-07
0.2,1.0850108501085252e-07
0.24,1.095010950109528e-07
0.16,1.1050110501105307e-07
0.04,1.1150111501115334e-07
-0.08,1.1250112501125361e-07
-0.08,1.1350113501135389e-07
-0.08,1.1450114501145416e-07
-0.04,1.1550115501155443e-07
0.0,1.165011650116547e-07
0.04,1.1750117501175498e-07
0.12,1.1850118501185525e-07
0.16,1.1950119501195552e-07
0.12,1.205012050120558e-07
0.08,1.2150121501215607e-07
-0.08,1.2250122501225634e-07
-0.12,1.2350123501235662e-07
-0.12,1.2450124501245011e-07
0.04,1.2550125501255039e-07
0.12,1.2650126501265066e-07
0.16,1.2750127501275093e-07
0.16,1.285012850128512e-07
0.16,1.2950129501295148e-07
0.12,1.3050130501305175e-07
0.12,1.3150131501315202e-07
0.04,1.325013250132523e-07
0.0,1.3350133501335257e-07
-0.08,1.3450134501345284e-07
-0.08,1.3550135501355312e-07
-0.04,1.365013650136534e-07
0.0,1.3750137501375366e-07
-0.04,1.3850138501385394e-07
0.04,1.395013950139542e-07
0.04,1.4050140501405448e-07
0.12,1.4150141501415476e-07
0.16,1.4250142501425503e-07
0.16,1.435014350143553e-07
0.12,1.4450144501445557e-07
0.08,1.4550145501455585e-07
0.0,1.4650146501465612e-07
-0.04,1.475014750147564e-07
-0.04,1.4850148501485667e-07
-0.08,1.4950149501495016e-07
-0.12,1.5050150501505044e-07
-0.08,1.515015150151507e-07
0.0,1.5250152501525098e-07
0.08,1.5350153501535126e-07
0.12,1.5450154501545153e-07
0.12,1.555015550155518e-07
0.12,1.5650156501565207e-07
0.12,1.5750157501575235e-07
0.04,1.5850158501585262e-07
0.04,1.595015950159529e-07
0.0,1.6050160501605317e-07
0.0,1.6150161501615344e-07
0.0,1.625016250162537e-07
0.04,1.6350163501635399e-07
0.0,1.6450164501645426e-07
0.04,1.6550165501655453e-07
0.04,1.665016650166548e-07
0.04,1.6750167501675508e-07
0.0,1.6850168501685535e-07
0.0,1.6950169501695562e-07
0.04,1.705017050170559e-07
0.04,1.7150171501715617e-07
0.04,1.7250172501725644e-07
0.04,1.7350173501735672e-07
0.04,1.7450174501745021e-07
0.04,1.7550175501755049e-07
0.0,1.7650176501765076e-07
0.04,1.7750177501775103e-07
0.04,1.785017850178513e-07
0.04,1.7950179501795158e-07
0.04,1.8050180501805185e-07
0.08,1.8150181501815212e-07
0.04,1.825018250182524e-07
0.04,1.8350183501835267e-07
0.04,1.8450184501845294e-07
0.04,1.8550185501855322e-07
0.04,1.865018650186535e-07
0.0,1.8750187501875376e-07
0.0,1.8850188501885404e-07
0.04,1.895018950189543e-07
0.04,1.9050190501905458e-07
0.08,1.9150191501915486e-07
0.04,1.9250192501925513e-07
0.04,1.935019350193554e-07
0.04,1.9450194501945567e-07
0.04,1.9550195501955595e-07
0.04,1.9650196501965622e-07
0.0,1.975019750197565e-07
0.04,1.9850198501985677e-07
0.04,1.9950199501995026e-07
0.04,2.0050200502005054e-07
0.08,2.015020150201508e-07
0.04,2.0250202502025108e-07
0.08,2.0350203502035136e-07
0.08,2.0450204502045163e-07
0.08,2.055020550205519e-07
0.04,2.0650206502065217e-07
0.04,2.0750207502075245e-07
0.04,2.0850208502085272e-07
0.04,2.09502095020953e-07
0.04,2.1050210502105327e-07
0.04,2.1150211502115354e-07
0.04,2.125021250212538e-07
0.0,2.1350213502135409e-07
0.0,2.1450214502145436e-07
0.04,2.1550215502155463e-07
0.04,2.165021650216549e-07
0.04,2.1750217502175518e-07
0.0,2.1850218502185545e-07
0.04,2.1950219502195572e-07
0.04,2.20502205022056e-07
0.08,2.2150221502215627e-07
0.04,2.2250222502225654e-07
0.08,2.2350223502235682e-07
0.04,2.2450224502245031e-07
0.04,2.2550225502255059e-07
0.0,2.2650226502265086e-07
0.04,2.2750227502275113e-07
0.04,2.285022850228514e-07
0.04,2.2950229502295168e-07
0.04,2.3050230502305195e-07
0.04,2.3150231502315222e-07
0.04,2.325023250232525e-07
0.04,2.3350233502335277e-07
0.04,2.3450234502345304e-07
0.04,2.3550235502355332e-07
0.04,2.365023650236536e-07
0.04,2.3750237502375386e-07
0.04,2.3850238502385414e-07
0.04,2.395023950239544e-07
0.04,2.405024050240547e-07
0.04,2.4150241502415496e-07
0.04,2.4250242502425523e-07
0.04,2.435024350243555e-07
0.04,2.445024450244558e-07
0.04,2.4550245502455605e-07
0.28,2.465024650246563e-07
1.16,2.475024750247566e-07
2.24,2.4850248502485687e-07
3.0,2.4950249502495036e-07
3.48,2.5050250502505064e-07
3.8,2.515025150251509e-07
3.96,2.525025250252512e-07
3.84,2.5350253502535146e-07
3.48,2.5450254502545173e-07
3.28,2.55502555025552e-07
3.08,2.565025650256523e-07
2.92,2.5750257502575255e-07
2.92,2.585025850258528e-07
3.0,2.595025950259531e-07
3.04,2.6050260502605337e-07
3.0,2.6150261502615364e-07
2.96,2.625026250262539e-07
2.88,2.635026350263542e-07
2.92,2.6450264502645446e-07
3.12,2.6550265502655473e-07
3.28,2.66502665026655e-07
3.3200000000000003,2.675026750267553e-07
3.24,2.6850268502685555e-07
3.2,2.695026950269558e-07
3.16,2.705027050270561e-07
3.08,2.7150271502715637e-07
3.0,2.7250272502725664e-07
2.92,2.735027350273569e-07
2.88,2.745027450274504e-07
2.92,2.755027550275507e-07
3.0,2.7650276502765096e-07
3.16,2.7750277502775123e-07
3.2,2.785027850278515e-07
3.2,2.795027950279518e-07
3.12,2.8050280502805205e-07
3.12,2.815028150281523e-07
3.04,2.825028250282526e-07
3.0,2.8350283502835287e-07
2.92,2.8450284502845314e-07
2.92,2.855028550285534e-07
2.92,2.865028650286537e-07
3.04,2.8750287502875396e-07
3.16,2.8850288502885424e-07
3.2,2.895028950289545e-07
3.16,2.905029050290548e-07
3.08,2.9150291502915506e-07
2.96,2.9250292502925533e-07
2.96,2.935029350293556e-07
2.96,2.945029450294559e-07
2.96,2.9550295502955615e-07
3.0,2.965029650296564e-07
3.04,2.975029750297567e-07
3.08,2.9850298502985697e-07
3.16,2.9950299502995046e-07
3.16,3.0050300503005074e-07
3.16,3.01503015030151e-07
3.12,3.025030250302513e-07
3.08,3.0350303503035156e-07
3.08,3.0450304503045183e-07
3.04,3.055030550305521e-07
3.04,3.065030650306524e-07
3.0,3.0750307503075265e-07
2.92,3.085030850308529e-07
2.92,3.095030950309532e-07
2.96,3.1050310503105347e-07
3.0,3.1150311503115374e-07
3.04,3.12503125031254e-07
3.12,3.135031350313543e-07
3.12,3.1450314503145456e-07
3.16,3.1550315503155483e-07
3.12,3.165031650316551e-07
3.12,3.175031750317554e-07
3.08,3.1850318503185565e-07
3.04,3.195031950319559e-07
2.96,3.205032050320562e-07
2.96,3.2150321503215647e-07
2.96,3.2250322503225674e-07
3.04,3.23503235032357e-07
3.04,3.245032450324505e-07
3.04,3.255032550325508e-07
3.04,3.2650326503265106e-07
3.08,3.2750327503275133e-07
2.96,3.285032850328516e-07
2.32,3.295032950329519e-07
1.16,3.3050330503305215e-07
0.2,3.315033150331524e-07
-0.36,3.325033250332527e-07
-0.68,3.3350333503335297e-07
-0.88,3.3450334503345324e-07
-0.84,3.355033550335535e-07
-0.56,3.365033650336538e-07
-0.24,3.3750337503375406e-07
-0.04,3.3850338503385434e-07
0.16,3.395033950339546e-07
0.24,3.405034050340549e-07
0.16,3.4150341503415516e-07
0.04,3.4250342503425543e-07
0.08,3.435034350343557e-07
0.08,3.44503445034456e-07
0.2,3.4550345503455625e-07
0.16,3.465034650346565e-07
0.04,3.475034750347568e-07
-0.2,3.4850348503485707e-07
-0.28,3.4950349503495056e-07
-0.2,3.5050350503505084e-07
-0.08,3.515035150351511e-07
-0.08,3.525035250352514e-07
0.0,3.5350353503535166e-07
0.08,3.5450354503545193e-07
0.16,3.555035550355522e-07
0.2,3.565035650356525e-07
0.2,3.5750357503575275e-07
0.16,3.58503585035853e-07
0.0,3.595035950359533e-07
-0.08,3.6050360503605357e-07
-0.08,3.6150361503615384e-07
-0.08,3.625036250362541e-07
-0.04,3.635036350363544e-07
0.0,3.6450364503645466e-07
0.08,3.6550365503655493e-07
0.12,3.665036650366552e-07
0.16,3.675036750367555e-07
0.12,3.6850368503685575e-07
0.04,3.69503695036956e-07
-0.08,3.705037050370563e-07
-0.16,3.7150371503715657e-07
-0.12,3.7250372503725684e-07
0.0,3.735037350373571e-07
0.08,3.745037450374506e-07
0.16,3.755037550375509e-07
0.16,3.7650376503765116e-07
0.16,3.7750377503775143e-07
0.12,3.785037850378517e-07
0.12,3.79503795037952e-07
0.04,3.8050380503805225e-07
-0.04,3.815038150381525e-07
-0.12,3.825038250382528e-07
-0.08,3.8350383503835307e-07
-0.04,3.8450384503845334e-07
-0.04,3.855038550385536e-07
-0.04,3.865038650386539e-07
0.0,3.8750387503875416e-07
0.04,3.8850388503885444e-07
0.08,3.895038950389547e-07
0.12,3.90503905039055e-07
0.12,3.9150391503915526e-07
0.16,3.9250392503925553e-07
0.08,3.935039350393558e-07
0.04,3.945039450394561e-07
0.0,3.9550395503955635e-07
-0.08,3.965039650396566e-07
-0.08,3.975039750397569e-07
-0.04,3.985039850398504e-07
-0.04,3.9950399503995066e-07
0.0,4.0050400504005094e-07
0.08,4.015040150401512e-07
0.12,4.025040250402515e-07
0.12,4.0350403504035176e-07
0.12,4.0450404504045203e-07
0.08,4.055040550405523e-07
0.04,4.065040650406526e-07
0.04,4.0750407504075285e-07
0.0,4.085040850408531e-07
0.0,4.095040950409534e-07
0.0,4.1050410504105367e-07
0.04,4.1150411504115394e-07
0.04,4.125041250412542e-07
0.04,4.135041350413545e-07
0.04,4.1450414504145476e-07
0.04,4.1550415504155503e-07
0.0,4.165041650416553e-07
0.04,4.175041750417556e-07
0.04,4.1850418504185585e-07
0.04,4.195041950419561e-07
0.04,4.205042050420564e-07
0.08,4.2150421504215667e-07
0.04,4.2250422504225694e-07
0.04,4.2350423504235044e-07
0.04,4.245042450424507e-07
0.04,4.25504255042551e-07
0.04,4.2650426504265126e-07
0.04,4.2750427504275153e-07
0.04,4.285042850428518e-07
0.08,4.295042950429521e-07
0.04,4.3050430504305235e-07
0.08,4.315043150431526e-07
0.04,4.325043250432529e-07
0.04,4.3350433504335317e-07
0.0,4.3450434504345344e-07
0.0,4.355043550435537e-07
0.0,4.36504365043654e-07
0.04,4.3750437504375426e-07
0.08,4.3850438504385454e-07
0.08,4.395043950439548e-07
0.04,4.405044050440551e-07
0.04,4.4150441504415536e-07
0.04,4.4250442504425563e-07
0.04,4.435044350443559e-07
0.04,4.445044450444562e-07
0.04,4.4550445504455645e-07
0.04,4.465044650446567e-07
0.04,4.47504475044757e-07
0.04,4.485044850448505e-07
0.04,4.4950449504495076e-07
0.04,4.5050450504505104e-07
0.08,4.515045150451513e-07
0.08,4.525045250452516e-07
0.08,4.5350453504535186e-07
0.04,4.5450454504545213e-07
0.04,4.555045550455524e-07
0.04,4.565045650456527e-07
0.04,4.5750457504575295e-07
0.0,4.585045850458532e-07
0.04,4.595045950459535e-07
0.0,4.6050460504605377e-07
0.04,4.6150461504615404e-07
0.04,4.625046250462543e-07
0.04,4.635046350463546e-07
0.04,4.6450464504645486e-07
0.04,4.6550465504655513e-07
0.04,4.665046650466554e-07
0.04,4.675046750467557e-07
0.04,4.6850468504685595e-07
0.08,4.695046950469562e-07
0.04,4.705047050470565e-07
0.04,4.7150471504715677e-07
0.04,4.7250472504725704e-07
0.04,4.7350473504735054e-07
0.04,4.745047450474508e-07
0.04,4.755047550475511e-07
0.04,4.7650476504765136e-07
0.04,4.775047750477516e-07
0.04,4.785047850478519e-07
0.04,4.795047950479522e-07
0.0,4.805048050480525e-07
0.04,4.815048150481527e-07
0.04,4.82504825048253e-07
0.04,4.835048350483533e-07
0.04,4.845048450484535e-07
0.04,4.855048550485538e-07
0.04,4.865048650486541e-07
0.04,4.875048750487544e-07
0.04,4.885048850488546e-07
0.04,4.895048950489549e-07
0.04,4.905049050490552e-07
0.04,4.915049150491555e-07
0.04,4.925049250492557e-07
0.08,4.93504935049356e-07
0.36,4.945049450494563e-07
1.32,4.955049550495565e-07
2.36,4.965049650496568e-07
3.04,4.975049750497571e-07
3.56,4.985049850498506e-07
3.88,4.995049950499509e-07
4.0,5.005050050500511e-07
3.8,5.015050150501514e-07
3.44,5.025050250502517e-07
3.24,5.03505035050352e-07
3.04,5.045050450504522e-07
2.88,5.055050550505525e-07
2.92,5.065050650506528e-07
3.0,5.07505075050753e-07
3.04,5.085050850508533e-07
3.0,5.095050950509536e-07
2.92,5.105051050510539e-07
2.84,5.115051150511541e-07
2.92,5.125051250512544e-07
3.12,5.135051350513547e-07
3.28,5.14505145051455e-07
3.3200000000000003,5.155051550515552e-07
3.2,5.165051650516555e-07
3.16,5.175051750517558e-07
3.12,5.18505185051856e-07
3.04,5.195051950519563e-07
3.0,5.205052050520566e-07
2.92,5.215052150521569e-07
2.88,5.225052250522571e-07
2.92,5.235052350523506e-07
3.0,5.245052450524509e-07
3.16,5.255052550525512e-07
3.2,5.265052650526515e-07
3.16,5.275052750527517e-07
3.16,5.28505285052852e-07
3.12,5.295052950529523e-07
3.08,5.305053050530526e-07
3.0,5.315053150531528e-07
3.0,5.325053250532531e-07
2.96,5.335053350533534e-07
2.96,5.345053450534536e-07
3.08,5.355053550535539e-07
3.16,5.365053650536542e-07
3.2,5.375053750537545e-07
3.12,5.385053850538547e-07
3.04,5.39505395053955e-07
2.96,5.405054050540553e-07
2.96,5.415054150541556e-07
2.92,5.425054250542558e-07
2.92,5.435054350543561e-07
2.96,5.445054450544564e-07
3.0,5.455054550545566e-07
3.08,5.465054650546569e-07
3.12,5.475054750547572e-07
3.12,5.485054850548507e-07
3.12,5.49505495054951e-07
3.08,5.505055050550512e-07
3.08,5.515055150551515e-07
3.04,5.525055250552518e-07
3.04,5.535055350553521e-07
3.0,5.545055450554523e-07
3.0,5.555055550555526e-07
2.92,5.565055650556529e-07
2.96,5.575055750557531e-07
3.0,5.585055850558534e-07
3.04,5.595055950559537e-07
3.08,5.60505605056054e-07
3.12,5.615056150561542e-07
3.12,5.625056250562545e-07
3.16,5.635056350563548e-07
3.12,5.645056450564551e-07
3.12,5.655056550565553e-07
3.08,5.665056650566556e-07
3.0,5.675056750567559e-07
2.96,5.685056850568562e-07
3.0,5.695056950569564e-07
3.0,5.705057050570567e-07
3.0,5.71505715057157e-07
3.0,5.725057250572572e-07
3.04,5.735057350573507e-07
3.04,5.74505745057451e-07
3.08,5.755057550575513e-07
2.92,5.765057650576516e-07
2.2,5.775057750577518e-07
1.04,5.785057850578521e-07
0.16,5.795057950579524e-07
-0.4,5.805058050580527e-07
-0.72,5.815058150581529e-07
-0.92,5.825058250582532e-07
-0.84,5.835058350583535e-07
-0.52,5.845058450584537e-07
-0.2,5.85505855058554e-07
-0.04,5.865058650586543e-07
0.16,5.875058750587546e-07
0.24,5.885058850588548e-07
0.16,5.895058950589551e-07
0.04,5.905059050590554e-07
0.04,5.915059150591557e-07
0.12,5.925059250592559e-07
0.2,5.935059350593562e-07
0.16,5.945059450594565e-07
0.0,5.955059550595567e-07
-0.2,5.96505965059657e-07
-0.24,5.975059750597573e-07
-0.16,5.985059850598508e-07
-0.08,5.995059950599511e-07
-0.04,6.005060050600513e-07
0.0,6.015060150601516e-07
0.08,6.025060250602519e-07
0.16,6.035060350603522e-07
0.16,6.045060450604524e-07
0.24,6.055060550605527e-07
0.12,6.06506065060653e-07
0.0,6.075060750607532e-07
-0.08,6.085060850608535e-07
-0.08,6.095060950609538e-07
-0.04,6.105061050610541e-07
-0.04,6.115061150611543e-07
0.0,6.125061250612546e-07
0.04,6.135061350613549e-07
0.08,6.145061450614552e-07
0.12,6.155061550615554e-07
0.12,6.165061650616557e-07
0.04,6.17506175061756e-07
-0.08,6.185061850618563e-07
-0.16,6.195061950619565e-07
-0.12,6.205062050620568e-07
0.0,6.215062150621571e-07
0.12,6.225062250622573e-07
0.16,6.235062350623508e-07
0.16,6.245062450624511e-07
0.16,6.255062550625514e-07
0.12,6.265062650626517e-07
0.12,6.275062750627519e-07
0.04,6.285062850628522e-07
-0.04,6.295062950629525e-07
-0.08,6.305063050630528e-07
-0.08,6.31506315063153e-07
-0.04,6.325063250632533e-07
-0.04,6.335063350633536e-07
-0.04,6.345063450634538e-07
0.0,6.355063550635541e-07
0.04,6.365063650636544e-07
0.08,6.375063750637547e-07
0.16,6.385063850638549e-07
0.2,6.395063950639552e-07
0.16,6.405064050640555e-07
0.08,6.415064150641558e-07
0.0,6.42506425064256e-07
0.0,6.435064350643563e-07
-0.04,6.445064450644566e-07
-0.04,6.455064550645568e-07
-0.08,6.465064650646571e-07
-0.04,6.475064750647574e-07
0.0,6.485064850648509e-07
0.08,6.495064950649512e-07
0.08,6.505065050650514e-07
0.12,6.515065150651517e-07
0.12,6.52506525065252e-07
0.12,6.535065350653523e-07
0.08,6.545065450654525e-07
0.04,6.555065550655528e-07
0.0,6.565065650656531e-07
0.0,6.575065750657533e-07
0.0,6.585065850658536e-07
0.0,6.595065950659539e-07
0.04,6.605066050660542e-07
0.04,6.615066150661544e-07
0.04,6.625066250662547e-07
0.04,6.63506635066355e-07
0.0,6.645066450664553e-07
0.04,6.655066550665555e-07
0.04,6.665066650666558e-07
0.04,6.675066750667561e-07
0.04,6.685066850668564e-07
0.04,6.695066950669566e-07
0.04,6.705067050670569e-07
0.04,6.715067150671572e-07
0.04,6.725067250672574e-07
0.04,6.735067350673509e-07
0.04,6.745067450674512e-07
0.04,6.755067550675515e-07
0.04,6.765067650676518e-07
0.08,6.77506775067752e-07
0.08,6.785067850678523e-07
0.04,6.795067950679526e-07
0.0,6.805068050680529e-07
0.0,6.815068150681531e-07
0.0,6.825068250682534e-07
0.0,6.835068350683537e-07
0.0,6.845068450684539e-07
0.04,6.855068550685542e-07
0.04,6.865068650686545e-07
0.04,6.875068750687548e-07
0.04,6.88506885068855e-07
0.04,6.895068950689553e-07
0.0,6.905069050690556e-07
0.0,6.915069150691559e-07
0.0,6.925069250692561e-07
0.04,6.935069350693564e-07
0.04,6.945069450694567e-07
0.04,6.95506955069557e-07
0.04,6.965069650696572e-07
0.04,6.975069750697507e-07
0.08,6.98506985069851e-07
0.08,6.995069950699513e-07
0.08,7.005070050700515e-07
0.08,7.015070150701518e-07
0.04,7.025070250702521e-07
0.04,7.035070350703524e-07
0.04,7.045070450704526e-07
0.0,7.055070550705529e-07
0.0,7.065070650706532e-07
0.04,7.075070750707534e-07
0.0,7.085070850708537e-07
0.04,7.09507095070954e-07
0.0,7.105071050710543e-07
0.04,7.115071150711545e-07
0.04,7.125071250712548e-07
0.04,7.135071350713551e-07
0.04,7.145071450714554e-07
0.04,7.155071550715556e-07
0.08,7.165071650716559e-07
0.08,7.175071750717562e-07
0.04,7.185071850718565e-07
0.04,7.195071950719567e-07
0.04,7.20507205072057e-07
0.04,7.215072150721573e-07
0.04,7.225072250722508e-07
0.04,7.23507235072351e-07
0.04,7.245072450724513e-07
0.04,7.255072550725516e-07
0.04,7.265072650726519e-07
0.04,7.275072750727521e-07
0.04,7.285072850728524e-07
0.04,7.295072950729527e-07
0.0,7.30507305073053e-07
0.04,7.315073150731532e-07
0.04,7.325073250732535e-07
0.04,7.335073350733538e-07
0.04,7.34507345073454e-07
0.04,7.355073550735543e-07
0.04,7.365073650736546e-07
0.04,7.375073750737549e-07
0.04,7.385073850738551e-07
0.04,7.395073950739554e-07
0.04,7.405074050740557e-07
0.08,7.41507415074156e-07
0.32,7.425074250742562e-07
1.32,7.435074350743565e-07
2.32,7.445074450744568e-07
3.04,7.45507455074557e-07
3.52,7.465074650746573e-07
3.84,7.475074750747508e-07
4.0,7.485074850748511e-07
3.8,7.495074950749514e-07
3.48,7.505075050750516e-07
3.24,7.515075150751519e-07
3.04,7.525075250752522e-07
2.88,7.535075350753525e-07
2.88,7.545075450754527e-07
3.0,7.55507555075553e-07
3.04,7.565075650756533e-07
3.0,7.575075750757535e-07
2.96,7.585075850758538e-07
2.88,7.595075950759541e-07
2.92,7.605076050760544e-07
3.12,7.615076150761546e-07
3.28,7.625076250762549e-07
3.3200000000000003,7.635076350763552e-07
3.2,7.645076450764555e-07
3.2,7.655076550765557e-07
3.12,7.66507665076656e-07
3.08,7.675076750767563e-07
3.0,7.685076850768566e-07
2.92,7.695076950769568e-07
2.84,7.705077050770571e-07
2.88,7.715077150771574e-07
2.96,7.725077250772509e-07
3.16,7.735077350773511e-07
3.2,7.745077450774514e-07
3.16,7.755077550775517e-07
3.12,7.76507765077652e-07
3.12,7.775077750777522e-07
3.04,7.785077850778525e-07
3.0,7.795077950779528e-07
2.96,7.80507805078053e-07
2.92,7.815078150781533e-07
2.96,7.825078250782536e-07
3.08,7.835078350783539e-07
3.16,7.845078450784541e-07
3.2,7.855078550785544e-07
3.12,7.865078650786547e-07
3.08,7.87507875078755e-07
2.96,7.885078850788552e-07
2.96,7.895078950789555e-07
2.92,7.905079050790558e-07
2.96,7.915079150791561e-07
2.92,7.925079250792563e-07
3.0,7.935079350793566e-07
3.04,7.945079450794569e-07
3.12,7.955079550795571e-07
3.16,7.965079650796574e-07
3.16,7.975079750797509e-07
3.08,7.985079850798512e-07
3.08,7.995079950799515e-07
3.04,8.005080050800517e-07
3.04,8.01508015080152e-07
3.04,8.025080250802523e-07
3.0,8.035080350803526e-07
2.92,8.045080450804528e-07
2.92,8.055080550805531e-07
2.96,8.065080650806534e-07
3.04,8.075080750807536e-07
3.08,8.085080850808539e-07
3.12,8.095080950809542e-07
3.12,8.105081050810545e-07
3.16,8.115081150811547e-07
3.12,8.12508125081255e-07
3.12,8.135081350813553e-07
3.08,8.145081450814556e-07
3.0,8.155081550815558e-07
2.96,8.165081650816561e-07
2.96,8.175081750817564e-07
2.96,8.185081850818567e-07
3.0,8.195081950819569e-07
3.0,8.205082050820572e-07
3.04,8.215082150821575e-07
3.04,8.22508225082251e-07
3.04,8.235082350823512e-07
2.96,8.245082450824515e-07
2.28,8.255082550825518e-07
1.08,8.265082650826521e-07
0.16,8.275082750827523e-07
-0.36,8.285082850828526e-07
-0.72,8.295082950829529e-07
-0.92,8.305083050830532e-07
-0.88,8.315083150831534e-07
-0.52,8.325083250832537e-07
-0.2,8.33508335083354e-07
-0.04,8.345083450834542e-07
0.16,8.355083550835545e-07
0.24,8.365083650836548e-07
0.16,8.375083750837551e-07
0.04,8.385083850838553e-07
0.04,8.395083950839556e-07
0.08,8.405084050840559e-07
0.2,8.415084150841562e-07
0.16,8.425084250842564e-07
0.04,8.435084350843567e-07
-0.2,8.44508445084457e-07
-0.28,8.455084550845572e-07
-0.16,8.465084650846575e-07
-0.08,8.47508475084751e-07
-0.04,8.485084850848513e-07
0.0,8.495084950849516e-07
0.08,8.505085050850518e-07
0.16,8.515085150851521e-07
0.2,8.525085250852524e-07
0.24,8.535085350853527e-07
0.12,8.545085450854529e-07
0.0,8.555085550855532e-07
-0.08,8.565085650856535e-07
-0.12,8.575085750857537e-07
-0.08,8.58508585085854e-07
-0.04,8.595085950859543e-07
0.0,8.605086050860546e-07
0.08,8.615086150861548e-07
0.12,8.625086250862551e-07
0.12,8.635086350863554e-07
0.12,8.645086450864557e-07
0.08,8.655086550865559e-07
-0.12,8.665086650866562e-07
-0.2,8.675086750867565e-07
-0.12,8.685086850868568e-07
0.04,8.69508695086957e-07
0.12,8.705087050870573e-07
0.16,8.715087150871576e-07
0.16,8.725087250872511e-07
0.16,8.735087350873513e-07
0.12,8.745087450874516e-07
0.08,8.755087550875519e-07
0.04,8.765087650876522e-07
0.0,8.775087750877524e-07
-0.04,8.785087850878527e-07
-0.04,8.79508795087953e-07
-0.04,8.805088050880533e-07
-0.04,8.815088150881535e-07
0.0,8.825088250882538e-07
0.04,8.835088350883541e-07
0.04,8.845088450884543e-07
0.08,8.855088550885546e-07
0.12,8.865088650886549e-07
0.16,8.875088750887552e-07
0.16,8.885088850888554e-07
0.08,8.895088950889557e-07
0.04,8.90508905089056e-07
0.0,8.915089150891563e-07
-0.08,8.925089250892565e-07
-0.08,8.935089350893568e-07
-0.08,8.945089450894571e-07
-0.08,8.955089550895573e-07
-0.04,8.965089650896576e-07
0.04,8.975089750897511e-07
0.08,8.985089850898514e-07
0.12,8.995089950899517e-07
0.12,9.005090050900519e-07
0.12,9.015090150901522e-07
0.08,9.025090250902525e-07
0.04,9.035090350903528e-07
0.0,9.04509045090453e-07
0.0,9.055090550905533e-07
0.0,9.065090650906536e-07
0.0,9.075090750907538e-07
0.0,9.085090850908541e-07
0.04,9.095090950909544e-07
0.04,9.105091050910547e-07
0.04,9.115091150911549e-07
0.0,9.125091250912552e-07
0.04,9.135091350913555e-07
0.04,9.145091450914558e-07
0.04,9.15509155091556e-07
0.08,9.165091650916563e-07
0.08,9.175091750917566e-07
0.04,9.185091850918569e-07
0.04,9.195091950919571e-07
0.04,9.205092050920574e-07
0.04,9.215092150921577e-07
0.04,9.225092250922512e-07
0.04,9.235092350923514e-07
0.04,9.245092450924517e-07
0.08,9.25509255092552e-07
0.08,9.265092650926523e-07
0.08,9.275092750927525e-07
0.0,9.285092850928528e-07
0.0,9.295092950929531e-07
0.0,9.305093050930534e-07
0.0,9.315093150931536e-07
0.0,9.325093250932539e-07
0.04,9.335093350933542e-07
0.04,9.345093450934544e-07
0.08,9.355093550935547e-07
0.04,9.36509365093655e-07
0.04,9.375093750937553e-07
0.0,9.385093850938555e-07
0.0,9.395093950939558e-07
0.04,9.405094050940561e-07
0.04,9.415094150941564e-07
0.04,9.425094250942566e-07
0.04,9.435094350943569e-07
0.04,9.445094450944572e-07
0.08,9.455094550945574e-07
0.08,9.465094650946577e-07
0.08,9.475094750947512e-07
0.08,9.485094850948515e-07
0.08,9.495094950949518e-07
0.04,9.50509505095052e-07
0.04,9.515095150951523e-07
0.04,9.525095250952526e-07
0.04,9.535095350953529e-07
0.04,9.545095450954531e-07
0.04,9.555095550955534e-07
0.04,9.565095650956537e-07
0.04,9.57509575095754e-07
0.0,9.585095850958542e-07
0.04,9.595095950959545e-07
0.0,9.605096050960548e-07
0.04,9.61509615096155e-07
0.04,9.625096250962553e-07
0.04,9.635096350963556e-07
0.08,9.645096450964559e-07
0.08,9.655096550965561e-07
0.04,9.665096650966564e-07
0.04,9.675096750967567e-07
0.04,9.68509685096857e-07
0.04,9.695096950969572e-07
0.04,9.705097050970575e-07
0.04,9.715097150971578e-07
0.0,9.725097250972513e-07
0.04,9.735097350973515e-07
0.04,9.745097450974518e-07
0.04,9.75509755097552e-07
0.08,9.765097650976524e-07
0.04,9.775097750977526e-07
0.04,9.78509785097853e-07
0.04,9.795097950979532e-07
0.0,9.805098050980535e-07
0.04,9.815098150981537e-07
0.04,9.82509825098254e-07
0.04,9.835098350983543e-07
0.04,9.845098450984545e-07
0.04,9.855098550985548e-07
0.0,9.86509865098655e-07
0.04,9.875098750987554e-07
0.04,9.885098850988556e-07
0.08,9.89509895098956e-07
0.32,9.905099050990562e-07
1.32,9.915099150991565e-07
2.36,9.925099250992567e-07
3.08,9.93509935099357e-07
3.56,9.945099450994573e-07
3.84,9.955099550995575e-07
3.96,9.96509965099651e-07
3.76,9.975099750997513e-07
3.48,9.985099850998516e-07
3.28,9.995099950999519e-07
3.08,1.0005100051000521e-06
2.88,1.0015100151001524e-06
2.88,1.0025100251002527e-06
3.0,1.003510035100353e-06
3.04,1.0045100451004532e-06
3.0,1.0055100551005535e-06
2.92,1.0065100651006538e-06
2.88,1.007510075100754e-06
2.92,1.0085100851008543e-06
3.12,1.0095100951009546e-06
3.28,1.0105101051010549e-06
3.28,1.0115101151011551e-06
3.2,1.0125101251012554e-06
3.16,1.0135101351013557e-06
3.12,1.014510145101456e-06
3.04,1.0155101551015562e-06
3.0,1.0165101651016565e-06
2.92,1.0175101751017568e-06
2.88,1.018510185101857e-06
2.92,1.0195101951019573e-06
3.0,1.0205102051020576e-06
3.16,1.021510215102151e-06
3.2,1.0225102251022514e-06
3.2,1.0235102351023516e-06
3.12,1.024510245102452e-06
3.12,1.0255102551025522e-06
3.04,1.0265102651026525e-06
3.0,1.0275102751027527e-06
2.96,1.028510285102853e-06
2.92,1.0295102951029533e-06
2.96,1.0305103051030536e-06
3.12,1.0315103151031538e-06
3.2,1.032510325103254e-06
3.24,1.0335103351033544e-06
3.12,1.0345103451034546e-06
3.0,1.035510355103555e-06
2.96,1.0365103651036552e-06
2.96,1.0375103751037555e-06
2.92,1.0385103851038557e-06
2.92,1.039510395103956e-06
2.96,1.0405104051040563e-06
3.04,1.0415104151041566e-06
3.08,1.0425104251042568e-06
3.16,1.043510435104357e-06
3.16,1.0445104451044574e-06
3.16,1.0455104551045576e-06
3.08,1.0465104651046511e-06
3.08,1.0475104751047514e-06
3.08,1.0485104851048517e-06
3.04,1.049510495104952e-06
3.0,1.0505105051050522e-06
2.96,1.0515105151051525e-06
2.92,1.0525105251052528e-06
2.96,1.053510535105353e-06
2.96,1.0545105451054533e-06
3.0,1.0555105551055536e-06
3.04,1.0565105651056539e-06
3.08,1.0575105751057541e-06
3.16,1.0585105851058544e-06
3.16,1.0595105951059547e-06
3.12,1.060510605106055e-06
3.12,1.0615106151061552e-06
3.08,1.0625106251062555e-06
3.04,1.0635106351063558e-06
2.96,1.064510645106456e-06
2.96,1.0655106551065563e-06
2.96,1.0665106651066566e-06
3.0,1.0675106751067569e-06
3.04,1.0685106851068572e-06
3.04,1.0695106951069574e-06
3.08,1.0705107051070577e-06
3.08,1.0715107151071512e-06
2.92,1.0725107251072515e-06
2.16,1.0735107351073517e-06
0.96,1.074510745107452e-06
0.08,1.0755107551075523e-06
-0.44,1.0765107651076526e-06
-0.72,1.0775107751077528e-06
-0.92,1.078510785107853e-06
-0.8,1.0795107951079534e-06
-0.48,1.0805108051080537e-06
-0.2,1.081510815108154e-06
-0.04,1.0825108251082542e-06
0.16,1.0835108351083545e-06
0.24,1.0845108451084547e-06
0.16,1.085510855108555e-06
0.04,1.0865108651086553e-06
0.04,1.0875108751087556e-06
0.08,1.0885108851088558e-06
0.16,1.0895108951089561e-06
0.16,1.0905109051090564e-06
0.04,1.0915109151091567e-06
-0.24,1.092510925109257e-06
-0.28,1.0935109351093572e-06
-0.16,1.0945109451094575e-06
-0.04,1.0955109551095577e-06
-0.04,1.0965109651096512e-06
0.0,1.0975109751097515e-06
0.04,1.0985109851098518e-06
0.16,1.099510995109952e-06
0.2,1.1005110051100523e-06
0.2,1.1015110151101526e-06
0.12,1.1025110251102529e-06
-0.04,1.1035110351103532e-06
-0.12,1.1045110451104534e-06
-0.08,1.1055110551105537e-06
-0.08,1.106511065110654e-06
-0.04,1.1075110751107542e-06
0.0,1.1085110851108545e-06
0.08,1.1095110951109548e-06
0.12,1.110511105111055e-06
0.16,1.1115111151111553e-06
0.12,1.1125111251112556e-06
0.08,1.1135111351113559e-06
-0.12,1.1145111451114562e-06
-0.16,1.1155111551115564e-06
-0.12,1.1165111651116567e-06
0.04,1.117511175111757e-06
0.12,1.1185111851118573e-06
0.16,1.1195111951119575e-06
0.16,1.1205112051120578e-06
0.2,1.1215112151121513e-06
0.16,1.1225112251122516e-06
0.12,1.1235112351123518e-06
0.04,1.1245112451124521e-06
-0.04,1.1255112551125524e-06
-0.08,1.1265112651126527e-06
-0.04,1.127511275112753e-06
-0.04,1.1285112851128532e-06
0.0,1.1295112951129535e-06
-0.04,1.1305113051130538e-06
0.0,1.131511315113154e-06
0.08,1.1325113251132543e-06
0.12,1.1335113351133546e-06
0.12,1.1345113451134548e-06
0.16,1.1355113551135551e-06
0.12,1.1365113651136554e-06
0.08,1.1375113751137557e-06
-0.04,1.138511385113856e-06
0.0,1.1395113951139562e-06
-0.04,1.1405114051140565e-06
-0.08,1.1415114151141568e-06
-0.08,1.142511425114257e-06
-0.08,1.1435114351143573e-06
-0.04,1.1445114451144576e-06
0.08,1.1455114551145578e-06
0.08,1.1465114651146513e-06
0.12,1.1475114751147516e-06
0.12,1.1485114851148519e-06
0.08,1.1495114951149522e-06
0.04,1.1505115051150524e-06
0.04,1.1515115151151527e-06
0.0,1.152511525115253e-06
0.0,1.1535115351153533e-06
0.0,1.1545115451154535e-06
0.04,1.1555115551155538e-06
0.04,1.156511565115654e-06
0.04,1.1575115751157543e-06
0.04,1.1585115851158546e-06
0.04,1.1595115951159549e-06
0.0,1.1605116051160552e-06
0.04,1.1615116151161554e-06
0.04,1.1625116251162557e-06
0.08,1.163511635116356e-06
0.08,1.1645116451164563e-06
0.08,1.1655116551165565e-06
0.08,1.1665116651166568e-06
0.04,1.167511675116757e-06
0.04,1.1685116851168574e-06
0.04,1.1695116951169576e-06
0.0,1.170511705117058e-06
0.04,1.1715117151171514e-06
0.04,1.1725117251172517e-06
0.12,1.173511735117352e-06
0.12,1.1745117451174522e-06
0.04,1.1755117551175525e-06
0.04,1.1765117651176528e-06
0.04,1.177511775117753e-06
0.04,1.1785117851178533e-06
0.04,1.1795117951179536e-06
0.04,1.1805118051180539e-06
0.04,1.1815118151181541e-06
0.04,1.1825118251182544e-06
0.04,1.1835118351183547e-06
0.04,1.184511845118455e-06
0.0,1.1855118551185552e-06
0.0,1.1865118651186555e-06
0.0,1.1875118751187558e-06
0.0,1.188511885118856e-06
0.04,1.1895118951189563e-06
0.04,1.1905119051190566e-06
0.08,1.1915119151191569e-06
0.08,1.1925119251192571e-06
0.08,1.1935119351193574e-06
0.08,1.1945119451194577e-06
0.12,1.195511955119558e-06
0.12,1.1965119651196514e-06
0.08,1.1975119751197517e-06
0.04,1.198511985119852e-06
0.0,1.1995119951199523e-06
0.0,1.2005120051200525e-06
0.0,1.2015120151201528e-06
0.0,1.202512025120253e-06
0.0,1.2035120351203534e-06
0.04,1.2045120451204536e-06
0.04,1.205512055120554e-06
0.04,1.2065120651206542e-06
0.04,1.2075120751207544e-06
0.04,1.2085120851208547e-06
0.04,1.209512095120955e-06
0.0,1.2105121051210553e-06
0.04,1.2115121151211555e-06
0.04,1.2125121251212558e-06
0.04,1.213512135121356e-06
0.04,1.2145121451214564e-06
0.08,1.2155121551215566e-06
0.04,1.216512165121657e-06
0.04,1.2175121751217572e-06
0.0,1.2185121851218575e-06
0.04,1.2195121951219577e-06
0.04,1.220512205122058e-06
0.04,1.2215122151221515e-06
0.04,1.2225122251222518e-06
0.04,1.223512235122352e-06
0.04,1.2245122451224523e-06
0.04,1.2255122551225526e-06
0.04,1.2265122651226529e-06
0.04,1.2275122751227531e-06
0.04,1.2285122851228534e-06
0.04,1.2295122951229537e-06
0.04,1.230512305123054e-06
0.04,1.2315123151231542e-06
0.04,1.2325123251232545e-06
0.04,1.2335123351233548e-06
0.04,1.234512345123455e-06
0.04,1.2355123551235553e-06
0.04,1.2365123651236556e-06
0.08,1.2375123751237559e-06
0.36,1.2385123851238561e-06
1.36,1.2395123951239564e-06
2.4,1.2405124051240567e-06
3.04,1.241512415124157e-06
3.56,1.2425124251242572e-06
3.88,1.2435124351243575e-06
3.96,1.2445124451244578e-06
3.76,1.245512455124558e-06
3.48,1.2465124651246515e-06
3.28,1.2475124751247518e-06
3.04,1.248512485124852e-06
2.88,1.2495124951249524e-06
2.88,1.2505125051250526e-06
3.0,1.251512515125153e-06
3.04,1.2525125251252532e-06
3.04,1.2535125351253535e-06
2.92,1.2545125451254537e-06
2.88,1.255512555125554e-06
2.92,1.2565125651256543e-06
3.12,1.2575125751257545e-06
3.28,1.2585125851258548e-06
3.3200000000000003,1.259512595125955e-06
3.24,1.2605126051260554e-06
3.2,1.2615126151261556e-06
3.16,1.262512625126256e-06
3.08,1.2635126351263562e-06
3.0,1.2645126451264565e-06
2.96,1.2655126551265567e-06
2.88,1.266512665126657e-06
2.92,1.2675126751267573e-06
3.04,1.2685126851268576e-06
3.16,1.2695126951269578e-06
3.2,1.270512705127058e-06
3.16,1.2715127151271516e-06
3.12,1.2725127251272519e-06
3.12,1.2735127351273521e-06
3.08,1.2745127451274524e-06
3.0,1.2755127551275527e-06
2.92,1.276512765127653e-06
2.92,1.2775127751277532e-06
2.96,1.2785127851278535e-06
3.08,1.2795127951279538e-06
3.16,1.280512805128054e-06
3.2,1.2815128151281543e-06
3.12,1.2825128251282546e-06
3.04,1.2835128351283549e-06
3.0,1.2845128451284551e-06
2.96,1.2855128551285554e-06
2.96,1.2865128651286557e-06
2.96,1.287512875128756e-06
2.96,1.2885128851288562e-06
3.04,1.2895128951289565e-06
3.08,1.2905129051290568e-06
3.16,1.291512915129157e-06
3.16,1.2925129251292573e-06
3.16,1.2935129351293576e-06
3.12,1.2945129451294579e-06
3.12,1.2955129551295581e-06
3.08,1.2965129651296516e-06
3.04,1.297512975129752e-06
3.0,1.2985129851298522e-06
2.96,1.2995129951299525e-06
2.96,1.3005130051300527e-06
2.96,1.301513015130153e-06
2.96,1.3025130251302533e-06
3.04,1.3035130351303536e-06
3.08,1.3045130451304538e-06
3.12,1.305513055130554e-06
3.12,1.3065130651306544e-06
3.16,1.3075130751307546e-06
3.16,1.308513085130855e-06
3.16,1.3095130951309552e-06
3.08,1.3105131051310555e-06
3.04,1.3115131151311557e-06
2.96,1.312513125131256e-06
2.96,1.3135131351313563e-06
2.96,1.3145131451314566e-06
3.0,1.3155131551315568e-06
3.04,1.316513165131657e-06
3.04,1.3175131751317574e-06
3.08,1.3185131851318577e-06
3.08,1.319513195131958e-06
2.92,1.3205132051320514e-06
2.16,1.3215132151321517e-06
0.96,1.322513225132252e-06
0.08,1.3235132351323522e-06
-0.44,1.3245132451324525e-06
-0.72,1.3255132551325528e-06
-0.92,1.326513265132653e-06
-0.84,1.3275132751327533e-06
-0.52,1.3285132851328536e-06
-0.2,1.3295132951329539e-06
-0.04,1.3305133051330542e-06
0.2,1.3315133151331544e-06
0.24,1.3325133251332547e-06
0.16,1.333513335133355e-06
0.04,1.3345133451334552e-06
0.04,1.3355133551335555e-06
0.12,1.3365133651336558e-06
0.16,1.337513375133756e-06
0.16,1.3385133851338563e-06
0.0,1.3395133951339566e-06
-0.2,1.3405134051340569e-06
-0.24,1.3415134151341572e-06
-0.16,1.3425134251342574e-06
-0.08,1.3435134351343577e-06
-0.04,1.344513445134458e-06
0.0,1.3455134551345515e-06
0.04,1.3465134651346517e-06
0.16,1.347513475134752e-06
0.2,1.3485134851348523e-06
0.2,1.3495134951349526e-06
0.16,1.3505135051350528e-06
0.0,1.3515135151351531e-06
-0.08,1.3525135251352534e-06
-0.08,1.3535135351353537e-06
-0.08,1.354513545135454e-06
-0.04,1.3555135551355542e-06
0.0,1.3565135651356545e-06
0.08,1.3575135751357547e-06
0.12,1.358513585135855e-06
0.12,1.3595135951359553e-06
0.12,1.3605136051360556e-06
0.04,1.3615136151361558e-06
-0.08,1.3625136251362561e-06
-0.16,1.3635136351363564e-06
-0.08,1.3645136451364567e-06
0.04,1.365513655136557e-06
0.12,1.3665136651366572e-06
0.16,1.3675136751367575e-06
0.16,1.3685136851368578e-06
0.2,1.369513695136958e-06
0.16,1.3705137051370515e-06
0.12,1.3715137151371518e-06
0.04,1.372513725137252e-06
-0.04,1.3735137351373523e-06
-0.08,1.3745137451374526e-06
-0.08,1.3755137551375529e-06
-0.04,1.3765137651376532e-06
0.0,1.3775137751377534e-06
0.0,1.3785137851378537e-06
0.0,1.379513795137954e-06
0.04,1.3805138051380543e-06
0.12,1.3815138151381545e-06
0.12,1.3825138251382548e-06
0.16,1.383513835138355e-06
0.12,1.3845138451384553e-06
0.08,1.3855138551385556e-06
0.04,1.3865138651386559e-06
0.0,1.3875138751387562e-06
-0.04,1.3885138851388564e-06
-0.04,1.3895138951389567e-06
-0.08,1.390513905139057e-06
-0.04,1.3915139151391573e-06
0.0,1.3925139251392575e-06
0.08,1.3935139351393578e-06
0.12,1.394513945139458e-06
0.12,1.3955139551395516e-06
0.12,1.3965139651396518e-06
0.08,1.3975139751397521e-06
0.08,1.3985139851398524e-06
0.04,1.3995139951399527e-06
0.0,1.400514005140053e-06
0.0,1.4015140151401532e-06
0.0,1.4025140251402535e-06
0.0,1.4035140351403538e-06
0.0,1.404514045140454e-06
0.04,1.4055140551405543e-06
0.04,1.4065140651406546e-06
0.04,1.4075140751407548e-06
0.04,1.4085140851408551e-06
0.04,1.4095140951409554e-06
0.04,1.4105141051410557e-06
0.08,1.411514115141156e-06
0.08,1.4125141251412562e-06
0.08,1.4135141351413565e-06
0.08,1.4145141451414568e-06
0.08,1.415514155141557e-06
0.04,1.4165141651416573e-06
0.04,1.4175141751417576e-06
0.04,1.4185141851418579e-06
0.04,1.4195141951419581e-06
0.04,1.4205142051420516e-06
0.08,1.4215142151421519e-06
0.08,1.4225142251422522e-06
0.08,1.4235142351423524e-06
0.04,1.4245142451424527e-06
0.04,1.425514255142553e-06
0.0,1.4265142651426533e-06
0.04,1.4275142751427535e-06
0.04,1.4285142851428538e-06
0.04,1.429514295142954e-06
0.04,1.4305143051430544e-06
0.04,1.4315143151431546e-06
0.04,1.432514325143255e-06
0.04,1.4335143351433552e-06
0.0,1.4345143451434554e-06
0.0,1.4355143551435557e-06
0.0,1.436514365143656e-06
0.0,1.4375143751437563e-06
0.0,1.4385143851438565e-06
0.04,1.4395143951439568e-06
0.08,1.440514405144057e-06
0.08,1.4415144151441574e-06
0.08,1.4425144251442576e-06
0.08,1.443514435144358e-06
0.08,1.4445144451444582e-06
0.12,1.4455144551445517e-06
0.08,1.446514465144652e-06
0.04,1.4475144751447522e-06
0.04,1.4485144851448525e-06
0.04,1.4495144951449528e-06
0.0,1.450514505145053e-06
0.0,1.4515145151451533e-06
0.0,1.4525145251452536e-06
0.0,1.4535145351453539e-06
0.04,1.4545145451454541e-06
0.04,1.4555145551455544e-06
0.04,1.4565145651456547e-06
0.04,1.457514575145755e-06
0.04,1.4585145851458552e-06
0.08,1.4595145951459555e-06
0.08,1.4605146051460558e-06
0.12,1.461514615146156e-06
0.04,1.4625146251462563e-06
0.08,1.4635146351463566e-06
0.04,1.4645146451464569e-06
0.04,1.4655146551465571e-06
0.04,1.4665146651466574e-06
0.04,1.4675146751467577e-06
0.04,1.468514685146858e-06
0.04,1.4695146951469582e-06
0.04,1.4705147051470517e-06
0.08,1.471514715147152e-06
0.04,1.4725147251472523e-06
0.04,1.4735147351473525e-06
0.04,1.4745147451474528e-06
0.04,1.475514755147553e-06
0.04,1.4765147651476534e-06
0.08,1.4775147751477536e-06
0.04,1.478514785147854e-06
0.04,1.4795147951479542e-06
0.04,1.4805148051480545e-06
0.04,1.4815148151481547e-06
0.04,1.482514825148255e-06
0.04,1.4835148351483553e-06
0.04,1.4845148451484555e-06
0.08,1.4855148551485558e-06
0.4,1.486514865148656e-06
1.4,1.4875148751487564e-06
2.4,1.4885148851488566e-06
3.12,1.489514895148957e-06
3.56,1.4905149051490572e-06
3.88,1.4915149151491575e-06
4.0,1.4925149251492577e-06
3.8,1.493514935149358e-06
3.44,1.4945149451494583e-06
3.24,1.4955149551495518e-06
3.04,1.496514965149652e-06
2.88,1.4975149751497523e-06
2.88,1.4985149851498526e-06
3.0,1.4995149951499529e-06
3.04,1.5005150051500531e-06
3.04,1.5015150151501534e-06
2.92,1.5025150251502537e-06
2.84,1.503515035150354e-06
2.92,1.5045150451504542e-06
3.16,1.5055150551505545e-06
3.3200000000000003,1.5065150651506548e-06
3.3200000000000003,1.507515075150755e-06
3.2,1.5085150851508553e-06
3.16,1.5095150951509556e-06
3.12,1.5105151051510559e-06
3.08,1.5115151151511561e-06
3.0,1.5125151251512564e-06
2.92,1.5135151351513567e-06
2.88,1.514515145151457e-06
2.92,1.5155151551515572e-06
3.04,1.5165151651516575e-06
3.16,1.5175151751517578e-06
3.16,1.518515185151858e-06
3.16,1.5195151951519583e-06
3.12,1.5205152051520518e-06
3.12,1.521515215152152e-06
3.04,1.5225152251522524e-06
3.0,1.5235152351523526e-06
2.96,1.524515245152453e-06
2.96,1.5255152551525532e-06
2.96,1.5265152651526535e-06
3.08,1.5275152751527537e-06
3.16,1.528515285152854e-06
3.2,1.5295152951529543e-06
3.16,1.5305153051530546e-06
3.04,1.5315153151531548e-06
2.96,1.532515325153255e-06
2.96,1.5335153351533554e-06
2.92,1.5345153451534556e-06
2.96,1.535515355153556e-06
2.96,1.5365153651536562e-06
3.0,1.5375153751537565e-06
3.08,1.5385153851538567e-06
3.16,1.539515395153957e-06
3.16,1.5405154051540573e-06
3.12,1.5415154151541576e-06
3.08,1.5425154251542578e-06
3.08,1.543515435154358e-06
3.04,1.5445154451544584e-06
3.04,1.5455154551545519e-06
3.0,1.5465154651546521e-06
2.96,1.5475154751547524e-06
2.96,1.5485154851548527e-06
2.92,1.549515495154953e-06
2.96,1.5505155051550532e-06
3.04,1.5515155151551535e-06
3.08,1.5525155251552538e-06
3.12,1.553515535155354e-06
3.12,1.5545155451554543e-06
3.16,1.5555155551555546e-06
3.12,1.5565155651556549e-06
3.12,1.5575155751557551e-06
3.08,1.5585155851558554e-06
3.04,1.5595155951559557e-06
3.0,1.560515605156056e-06
2.96,1.5615156151561562e-06
2.96,1.5625156251562565e-06
3.0,1.5635156351563568e-06
3.04,1.564515645156457e-06
3.08,1.5655156551565573e-06
3.08,1.5665156651566576e-06
3.08,1.5675156751567579e-06
2.96,1.5685156851568582e-06
2.2,1.5695156951569584e-06
1.0,1.570515705157052e-06
0.12,1.5715157151571522e-06
-0.4,1.5725157251572525e-06
-0.72,1.5735157351573527e-06
-0.88,1.574515745157453e-06
-0.84,1.5755157551575533e-06
-0.52,1.5765157651576536e-06
-0.24,1.5775157751577538e-06
-0.04,1.578515785157854e-06
0.16,1.5795157951579544e-06
0.24,1.5805158051580547e-06
0.16,1.581515815158155e-06
0.04,1.5825158251582552e-06
0.04,1.5835158351583555e-06
0.12,1.5845158451584557e-06
0.2,1.585515855158556e-06
0.16,1.5865158651586563e-06
0.0,1.5875158751587566e-06
-0.2,1.5885158851588568e-06
-0.24,1.5895158951589571e-06
-0.12,1.5905159051590574e-06
-0.04,1.5915159151591577e-06
-0.04,1.592515925159258e-06
0.0,1.5935159351593582e-06
0.08,1.5945159451594585e-06
0.16,1.595515955159552e-06
0.2,1.5965159651596522e-06
0.2,1.5975159751597525e-06
0.12,1.5985159851598528e-06
0.0,1.599515995159953e-06
-0.08,1.6005160051600533e-06
-0.08,1.6015160151601536e-06
-0.04,1.6025160251602539e-06
-0.04,1.6035160351603542e-06
0.04,1.6045160451604544e-06
0.04,1.6055160551605547e-06
0.08,1.606516065160655e-06
0.12,1.6075160751607552e-06
0.16,1.6085160851608555e-06
0.08,1.6095160951609558e-06
-0.08,1.610516105161056e-06
-0.16,1.6115161151611563e-06
-0.08,1.6125161251612566e-06
0.04,1.6135161351613569e-06
0.12,1.6145161451614572e-06
0.16,1.6155161551615574e-06
0.2,1.6165161651616577e-06
0.2,1.617516175161758e-06
0.16,1.6185161851618583e-06
0.12,1.6195161951619517e-06
0.08,1.620516205162052e-06
0.0,1.6215162151621523e-06
-0.04,1.6225162251622526e-06
-0.04,1.6235162351623528e-06
-0.04,1.6245162451624531e-06
-0.04,1.6255162551625534e-06
0.0,1.6265162651626537e-06
0.0,1.627516275162754e-06
0.04,1.6285162851628542e-06
0.12,1.6295162951629545e-06
0.12,1.6305163051630548e-06
0.16,1.631516315163155e-06
0.12,1.6325163251632553e-06
0.08,1.6335163351633556e-06
0.04,1.6345163451634558e-06
0.0,1.6355163551635561e-06
-0.04,1.6365163651636564e-06
-0.08,1.6375163751637567e-06
-0.08,1.638516385163857e-06
-0.04,1.6395163951639572e-06
0.0,1.6405164051640575e-06
0.08,1.6415164151641578e-06
0.12,1.642516425164258e-06
0.12,1.6435164351643583e-06
0.12,1.6445164451644518e-06
0.08,1.645516455164552e-06
0.08,1.6465164651646523e-06
0.04,1.6475164751647526e-06
0.04,1.6485164851648529e-06
0.0,1.6495164951649532e-06
0.04,1.6505165051650534e-06
0.04,1.6515165151651537e-06
0.04,1.652516525165254e-06
0.04,1.6535165351653543e-06
0.04,1.6545165451654545e-06
0.0,1.6555165551655548e-06
0.0,1.656516565165655e-06
0.0,1.6575165751657553e-06
0.0,1.6585165851658556e-06
0.08,1.6595165951659559e-06
0.08,1.6605166051660562e-06
0.08,1.6615166151661564e-06
0.04,1.6625166251662567e-06
0.04,1.663516635166357e-06
0.04,1.6645166451664573e-06
0.04,1.6655166551665575e-06
0.0,1.6665166651666578e-06
0.08,1.667516675166758e-06
0.08,1.6685166851668584e-06
0.12,1.6695166951669518e-06
0.08,1.6705167051670521e-06
0.04,1.6715167151671524e-06
0.04,1.6725167251672527e-06
0.0,1.673516735167353e-06
0.04,1.6745167451674532e-06
0.0,1.6755167551675535e-06
0.0,1.6765167651676538e-06
0.0,1.677516775167754e-06
0.04,1.6785167851678543e-06
0.04,1.6795167951679546e-06
0.04,1.6805168051680549e-06
0.04,1.6815168151681551e-06
0.0,1.6825168251682554e-06
0.04,1.6835168351683557e-06
0.0,1.684516845168456e-06
0.04,1.6855168551685562e-06
0.04,1.6865168651686565e-06
0.04,1.6875168751687568e-06
0.04,1.688516885168857e-06
0.08,1.6895168951689573e-06
0.08,1.6905169051690576e-06
0.08,1.6915169151691579e-06
0.08,1.6925169251692581e-06
0.08,1.6935169351693584e-06
0.08,1.694516945169452e-06
0.04,1.6955169551695522e-06
0.04,1.6965169651696524e-06
0.04,1.6975169751697527e-06
0.04,1.698516985169853e-06
0.04,1.6995169951699533e-06
0.04,1.7005170051700535e-06
0.04,1.7015170151701538e-06
0.04,1.702517025170254e-06
0.04,1.7035170351703544e-06
0.04,1.7045170451704546e-06
0.04,1.705517055170555e-06
0.04,1.7065170651706552e-06
0.04,1.7075170751707554e-06
0.08,1.7085170851708557e-06
0.08,1.709517095170956e-06
0.08,1.7105171051710563e-06
0.04,1.7115171151711565e-06
0.04,1.7125171251712568e-06
0.04,1.713517135171357e-06
0.04,1.7145171451714574e-06
0.08,1.7155171551715576e-06
0.08,1.716517165171658e-06
0.08,1.7175171751717582e-06
0.04,1.7185171851718585e-06
0.04,1.719517195171952e-06
0.04,1.7205172051720522e-06
0.04,1.7215172151721525e-06
0.0,1.7225172251722528e-06
0.04,1.723517235172353e-06
0.04,1.7245172451724533e-06
0.04,1.7255172551725536e-06
0.08,1.7265172651726539e-06
0.08,1.7275172751727541e-06
0.04,1.7285172851728544e-06
0.04,1.7295172951729547e-06
0.04,1.730517305173055e-06
0.04,1.7315173151731552e-06
0.04,1.7325173251732555e-06
0.04,1.7335173351733558e-06
0.28,1.734517345173456e-06
1.16,1.7355173551735563e-06
2.28,1.7365173651736566e-06
3.04,1.7375173751737569e-06
3.48,1.7385173851738571e-06
3.84,1.7395173951739574e-06
4.0,1.7405174051740577e-06
3.84,1.741517415174158e-06
3.48,1.7425174251742582e-06
3.24,1.7435174351743585e-06
3.08,1.744517445174452e-06
2.88,1.7455174551745523e-06
2.88,1.7465174651746525e-06
2.96,1.7475174751747528e-06
3.04,1.748517485174853e-06
3.0,1.7495174951749534e-06
2.92,1.7505175051750536e-06
2.84,1.751517515175154e-06
2.88,1.7525175251752542e-06
3.12,1.7535175351753545e-06
3.28,1.7545175451754547e-06
3.3200000000000003,1.755517555175555e-06
3.24,1.7565175651756553e-06
3.16,1.7575175751757555e-06
3.12,1.7585175851758558e-06
3.12,1.759517595175956e-06
3.0,1.7605176051760564e-06
2.92,1.7615176151761566e-06
2.88,1.762517625176257e-06
2.92,1.7635176351763572e-06
3.0,1.7645176451764575e-06
3.12,1.7655176551765577e-06
3.2,1.766517665176658e-06
3.16,1.7675176751767583e-06
3.12,1.7685176851768586e-06
3.12,1.769517695176952e-06
3.08,1.7705177051770523e-06
3.0,1.7715177151771526e-06
2.96,1.7725177251772529e-06
2.92,1.7735177351773531e-06
3.0,1.7745177451774534e-06
3.08,1.7755177551775537e-06
3.16,1.776517765177654e-06
3.2,1.7775177751777542e-06
3.12,1.7785177851778545e-06
3.04,1.7795177951779548e-06
2.96,1.780517805178055e-06
2.96,1.7815178151781553e-06
2.96,1.7825178251782556e-06
2.96,1.7835178351783559e-06
2.96,1.7845178451784561e-06
3.0,1.7855178551785564e-06
3.04,1.7865178651786567e-06
3.16,1.787517875178757e-06
3.16,1.7885178851788572e-06
3.16,1.7895178951789575e-06
3.12,1.7905179051790578e-06
3.12,1.791517915179158e-06
3.08,1.7925179251792583e-06
3.04,1.7935179351793586e-06
3.0,1.794517945179452e-06
3.0,1.7955179551795524e-06
2.96,1.7965179651796526e-06
2.96,1.797517975179753e-06
2.96,1.7985179851798532e-06
3.0,1.7995179951799535e-06
3.04,1.8005180051800537e-06
3.08,1.801518015180154e-06
3.12,1.8025180251802543e-06
3.16,1.8035180351803546e-06
3.16,1.8045180451804548e-06
3.12,1.805518055180555e-06
3.04,1.8065180651806554e-06
3.0,1.8075180751807556e-06
2.96,1.808518085180856e-06
2.96,1.8095180951809562e-06
2.96,1.8105181051810565e-06
3.04,1.8115181151811567e-06
3.04,1.812518125181257e-06
3.04,1.8135181351813573e-06
3.04,1.8145181451814576e-06
3.08,1.8155181551815578e-06
2.96,1.816518165181658e-06
2.32,1.8175181751817584e-06
1.12,1.8185181851818587e-06
0.2,1.8195181951819521e-06
-0.32,1.8205182051820524e-06
-0.68,1.8215182151821527e-06
-0.88,1.822518225182253e-06
-0.84,1.8235182351823532e-06
-0.56,1.8245182451824535e-06
-0.24,1.8255182551825538e-06
-0.08,1.826518265182654e-06
0.16,1.8275182751827543e-06
0.28,1.8285182851828546e-06
0.2,1.8295182951829549e-06
0.04,1.8305183051830552e-06
0.04,1.8315183151831554e-06
0.08,1.8325183251832557e-06
0.16,1.833518335183356e-06
0.16,1.8345183451834562e-06
0.04,1.8355183551835565e-06
-0.16,1.8365183651836568e-06
-0.24,1.837518375183757e-06
-0.16,1.8385183851838573e-06
-0.08,1.8395183951839576e-06
-0.08,1.8405184051840579e-06
0.0,1.8415184151841582e-06
0.04,1.8425184251842584e-06
0.12,1.8435184351843587e-06
0.16,1.8445184451844522e-06
0.2,1.8455184551845525e-06
0.12,1.8465184651846527e-06
0.04,1.847518475184753e-06
-0.08,1.8485184851848533e-06
-0.08,1.8495184951849536e-06
-0.08,1.8505185051850538e-06
-0.04,1.8515185151851541e-06
0.0,1.8525185251852544e-06
0.08,1.8535185351853547e-06
0.12,1.854518545185455e-06
0.12,1.8555185551855552e-06
0.12,1.8565185651856555e-06
0.08,1.8575185751857557e-06
-0.12,1.858518585185856e-06
-0.16,1.8595185951859563e-06
-0.12,1.8605186051860566e-06
0.0,1.8615186151861568e-06
0.12,1.8625186251862571e-06
0.16,1.8635186351863574e-06
0.16,1.8645186451864577e-06
0.2,1.865518655186558e-06
0.16,1.8665186651866582e-06
0.12,1.8675186751867585e-06
0.04,1.8685186851868588e-06
-0.04,1.8695186951869522e-06
-0.08,1.8705187051870525e-06
-0.08,1.8715187151871528e-06
-0.04,1.872518725187253e-06
0.0,1.8735187351873533e-06
-0.04,1.8745187451874536e-06
0.0,1.8755187551875539e-06
0.04,1.8765187651876542e-06
0.08,1.8775187751877544e-06
0.12,1.8785187851878547e-06
0.16,1.879518795187955e-06
0.16,1.8805188051880553e-06
0.12,1.8815188151881555e-06
0.04,1.8825188251882558e-06
-0.04,1.883518835188356e-06
-0.04,1.8845188451884563e-06
-0.04,1.8855188551885566e-06
-0.08,1.8865188651886569e-06
-0.04,1.8875188751887572e-06
0.0,1.8885188851888574e-06
0.08,1.8895188951889577e-06
0.12,1.890518905189058e-06
0.16,1.8915189151891583e-06
0.12,1.8925189251892585e-06
0.08,1.8935189351893588e-06
0.04,1.8945189451894523e-06
0.04,1.8955189551895526e-06
0.04,1.8965189651896528e-06
0.04,1.8975189751897531e-06
0.0,1.8985189851898534e-06
0.04,1.8995189951899537e-06
0.04,1.900519005190054e-06
0.04,1.9015190151901542e-06
0.04,1.9025190251902545e-06
0.04,1.9035190351903548e-06
0.0,1.904519045190455e-06
0.04,1.9055190551905553e-06
0.04,1.9065190651906556e-06
0.04,1.907519075190756e-06
0.04,1.908519085190856e-06
0.08,1.9095190951909564e-06
0.04,1.9105191051910567e-06
0.04,1.911519115191157e-06
0.04,1.9125191251912572e-06
0.04,1.9135191351913575e-06
0.0,1.9145191451914578e-06
0.04,1.915519155191558e-06
0.04,1.9165191651916583e-06
0.08,1.9175191751917586e-06
0.04,1.918519185191852e-06
0.04,1.9195191951919523e-06
0.0,1.9205192051920526e-06
0.04,1.921519215192153e-06
0.0,1.922519225192253e-06
0.0,1.9235192351923534e-06
0.0,1.9245192451924537e-06
0.04,1.925519255192554e-06
0.04,1.9265192651926543e-06
0.04,1.9275192751927545e-06
0.04,1.928519285192855e-06
0.04,1.929519295192955e-06
0.04,1.9305193051930554e-06
0.0,1.9315193151931556e-06
0.0,1.932519325193256e-06
0.04,1.933519335193356e-06
0.04,1.9345193451934564e-06
0.04,1.9355193551935567e-06
0.04,1.936519365193657e-06
0.04,1.9375193751937573e-06
0.04,1.9385193851938575e-06
0.08,1.939519395193958e-06
0.04,1.940519405194058e-06
0.04,1.9415194151941584e-06
0.04,1.9425194251942586e-06
0.04,1.943519435194352e-06
0.04,1.9445194451944524e-06
0.04,1.9455194551945527e-06
0.04,1.946519465194653e-06
0.0,1.9475194751947532e-06
0.0,1.9485194851948535e-06
0.04,1.9495194951949538e-06
0.04,1.950519505195054e-06
0.04,1.9515195151951543e-06
0.04,1.9525195251952546e-06
0.04,1.953519535195355e-06
0.04,1.954519545195455e-06
0.08,1.9555195551955554e-06
0.08,1.9565195651956557e-06
0.08,1.957519575195756e-06
0.04,1.9585195851958562e-06
0.04,1.9595195951959565e-06
0.04,1.9605196051960568e-06
0.04,1.961519615196157e-06
0.04,1.9625196251962573e-06
0.04,1.9635196351963576e-06
0.04,1.964519645196458e-06
0.04,1.965519655196558e-06
0.04,1.9665196651966584e-06
0.08,1.9675196751967587e-06
0.04,1.968519685196852e-06
0.04,1.9695196951969524e-06
0.0,1.9705197051970527e-06
0.04,1.971519715197153e-06
0.0,1.9725197251972533e-06
0.04,1.9735197351973535e-06
0.08,1.974519745197454e-06
0.04,1.975519755197554e-06
0.04,1.9765197651976544e-06
0.04,1.9775197751977546e-06
0.04,1.978519785197855e-06
0.08,1.979519795197955e-06
0.04,1.9805198051980555e-06
0.04,1.9815198151981557e-06
0.32,1.982519825198256e-06
1.32,1.9835198351983563e-06
2.36,1.9845198451984565e-06
3.08,1.985519855198557e-06
3.56,1.986519865198657e-06
3.84,1.9875198751987574e-06
3.96,1.9885198851988576e-06
3.8,1.989519895198958e-06
3.48,1.990519905199058e-06
3.24,1.9915199151991585e-06
3.04,1.9925199251992587e-06
2.88,1.9935199351993522e-06
2.88,1.9945199451994525e-06
3.0,1.9955199551995528e-06
3.04,1.996519965199653e-06
3.0,1.9975199751997533e-06
2.92,1.9985199851998536e-06
2.88,1.999519995199954e-06
2.92,2.000520005200054e-06
3.12,2.0015200152001544e-06
3.28,2.0025200252002547e-06
3.3200000000000003,2.003520035200355e-06
3.2,2.0045200452004552e-06
3.2,2.0055200552005555e-06
3.16,2.0065200652006558e-06
3.08,2.007520075200756e-06
3.0,2.0085200852008563e-06
2.92,2.0095200952009566e-06
2.88,2.010520105201057e-06
2.92,2.011520115201157e-06
3.0,2.0125201252012574e-06
3.16,2.0135201352013577e-06
3.2,2.014520145201458e-06
3.2,2.0155201552015582e-06
3.12,2.0165201652016585e-06
3.12,2.0175201752017588e-06
3.04,2.0185201852018523e-06
3.0,2.0195201952019525e-06
2.96,2.020520205202053e-06
2.92,2.021520215202153e-06
2.92,2.0225202252022534e-06
3.08,2.0235202352023536e-06
3.16,2.024520245202454e-06
3.2,2.025520255202554e-06
3.12,2.0265202652026545e-06
3.04,2.0275202752027547e-06
2.96,2.028520285202855e-06
2.96,2.0295202952029553e-06
2.96,2.0305203052030556e-06
2.92,2.031520315203156e-06
2.96,2.032520325203256e-06
3.04,2.0335203352033564e-06
3.08,2.0345203452034566e-06
3.16,2.035520355203557e-06
3.16,2.036520365203657e-06
3.12,2.0375203752037575e-06
3.08,2.0385203852038577e-06
3.08,2.039520395203958e-06
3.04,2.0405204052040583e-06
3.04,2.0415204152041586e-06
3.04,2.042520425204259e-06
2.96,2.0435204352043523e-06
2.96,2.0445204452044526e-06
2.96,2.045520455204553e-06
2.96,2.046520465204653e-06
3.04,2.0475204752047534e-06
3.08,2.0485204852048537e-06
3.12,2.049520495204954e-06
3.12,2.0505205052050542e-06
3.16,2.0515205152051545e-06
3.16,2.0525205252052548e-06
3.12,2.053520535205355e-06
3.08,2.0545205452054553e-06
3.0,2.0555205552055556e-06
2.96,2.056520565205656e-06
2.96,2.057520575205756e-06
2.96,2.0585205852058564e-06
3.0,2.0595205952059567e-06
3.04,2.060520605206057e-06
3.04,2.0615206152061572e-06
3.04,2.0625206252062575e-06
3.08,2.0635206352063578e-06
2.92,2.064520645206458e-06
2.16,2.0655206552065583e-06
1.04,2.0665206652066586e-06
0.12,2.067520675206759e-06
-0.4,2.0685206852068524e-06
-0.72,2.0695206952069526e-06
-0.88,2.070520705207053e-06
-0.84,2.071520715207153e-06
-0.52,2.0725207252072535e-06
-0.2,2.0735207352073537e-06
-0.04,2.074520745207454e-06
0.16,2.0755207552075543e-06
0.28,2.0765207652076546e-06
0.16,2.077520775207755e-06
0.04,2.078520785207855e-06
0.08,2.0795207952079554e-06
0.12,2.0805208052080557e-06
0.16,2.081520815208156e-06
0.16,2.082520825208256e-06
0.0,2.0835208352083565e-06
-0.24,2.0845208452084567e-06
-0.28,2.085520855208557e-06
-0.16,2.0865208652086573e-06
-0.04,2.0875208752087576e-06
-0.04,2.088520885208858e-06
0.0,2.089520895208958e-06
0.08,2.0905209052090584e-06
0.16,2.0915209152091587e-06
0.2,2.092520925209259e-06
0.2,2.0935209352093524e-06
0.16,2.0945209452094527e-06
0.0,2.095520955209553e-06
-0.08,2.0965209652096532e-06
-0.08,2.0975209752097535e-06
-0.04,2.098520985209854e-06
-0.04,2.099520995209954e-06
0.0,2.1005210052100543e-06
0.08,2.1015210152101546e-06
0.12,2.102521025210255e-06
0.16,2.103521035210355e-06
0.12,2.1045210452104554e-06
0.04,2.1055210552105557e-06
-0.12,2.106521065210656e-06
-0.16,2.1075210752107562e-06
-0.08,2.1085210852108565e-06
0.04,2.109521095210957e-06
0.08,2.110521105211057e-06
0.16,2.1115211152111573e-06
0.16,2.1125211252112576e-06
0.2,2.113521135211358e-06
0.16,2.114521145211458e-06
0.12,2.1155211552115584e-06
0.0,2.1165211652116587e-06
-0.08,2.117521175211759e-06
-0.12,2.1185211852118525e-06
-0.08,2.1195211952119527e-06
-0.04,2.120521205212053e-06
0.0,2.1215212152121533e-06
0.0,2.1225212252122536e-06
0.0,2.123521235212354e-06
0.04,2.124521245212454e-06
0.08,2.1255212552125544e-06
0.12,2.1265212652126547e-06
0.16,2.127521275212755e-06
0.12,2.128521285212855e-06
0.08,2.1295212952129555e-06
0.04,2.1305213052130558e-06
-0.04,2.131521315213156e-06
-0.04,2.1325213252132563e-06
-0.08,2.1335213352133566e-06
-0.08,2.134521345213457e-06
-0.04,2.135521355213557e-06
0.0,2.1365213652136574e-06
0.08,2.1375213752137577e-06
0.12,2.138521385213858e-06
0.12,2.139521395213958e-06
0.08,2.1405214052140585e-06
0.08,2.1415214152141588e-06
0.04,2.142521425214259e-06
0.04,2.1435214352143525e-06
0.04,2.144521445214453e-06
0.04,2.145521455214553e-06
0.0,2.1465214652146533e-06
0.0,2.1475214752147536e-06
0.04,2.148521485214854e-06
0.04,2.149521495214954e-06
0.04,2.1505215052150544e-06
0.04,2.1515215152151547e-06
0.0,2.152521525215255e-06
0.04,2.1535215352153553e-06
0.04,2.1545215452154555e-06
0.08,2.155521555215556e-06
0.08,2.156521565215656e-06
0.08,2.1575215752157563e-06
0.04,2.1585215852158566e-06
0.04,2.159521595215957e-06
0.04,2.160521605216057e-06
0.04,2.1615216152161574e-06
0.0,2.1625216252162577e-06
0.04,2.163521635216358e-06
0.04,2.1645216452164583e-06
0.04,2.1655216552165585e-06
0.04,2.166521665216659e-06
0.08,2.167521675216759e-06
0.04,2.1685216852168526e-06
0.04,2.169521695216953e-06
0.0,2.170521705217053e-06
0.0,2.1715217152171534e-06
0.0,2.1725217252172537e-06
0.04,2.173521735217354e-06
0.04,2.1745217452174542e-06
0.04,2.1755217552175545e-06
0.04,2.1765217652176548e-06
0.04,2.177521775217755e-06
0.04,2.1785217852178553e-06
0.04,2.1795217952179556e-06
0.0,2.180521805218056e-06
0.04,2.181521815218156e-06
0.04,2.1825218252182564e-06
0.04,2.1835218352183567e-06
0.0,2.184521845218457e-06
0.04,2.1855218552185572e-06
0.08,2.1865218652186575e-06
0.08,2.1875218752187578e-06
0.08,2.188521885218858e-06
0.04,2.1895218952189583e-06
0.04,2.1905219052190586e-06
0.04,2.191521915219159e-06
0.04,2.192521925219259e-06
0.04,2.1935219352193526e-06
0.0,2.194521945219453e-06
0.04,2.195521955219553e-06
0.0,2.1965219652196534e-06
0.04,2.1975219752197537e-06
0.04,2.198521985219854e-06
0.04,2.1995219952199543e-06
0.04,2.2005220052200545e-06
0.04,2.201522015220155e-06
0.04,2.202522025220255e-06
0.08,2.2035220352203554e-06
0.04,2.2045220452204556e-06
0.08,2.205522055220556e-06
0.04,2.206522065220656e-06
0.08,2.2075220752207564e-06
0.0,2.2085220852208567e-06
0.04,2.209522095220957e-06
0.04,2.2105221052210573e-06
0.04,2.2115221152211575e-06
0.04,2.212522125221258e-06
0.04,2.213522135221358e-06
0.04,2.2145221452214584e-06
0.04,2.2155221552215586e-06
0.04,2.216522165221659e-06
0.04,2.2175221752217524e-06
0.04,2.2185221852218527e-06
0.0,2.219522195221953e-06
0.04,2.2205222052220532e-06
0.04,2.2215222152221535e-06
0.04,2.2225222252222538e-06
0.04,2.223522235222354e-06
0.08,2.2245222452224543e-06
0.04,2.2255222552225546e-06
0.04,2.226522265222655e-06
0.04,2.227522275222755e-06
0.04,2.2285222852228554e-06
0.04,2.2295222952229557e-06
0.32,2.230522305223056e-06
1.28,2.2315223152231562e-06
2.32,2.2325223252232565e-06
3.04,2.2335223352233568e-06
3.52,2.234522345223457e-06
3.84,2.2355223552235573e-06
4.0,2.2365223652236576e-06
3.84,2.237522375223758e-06
3.48,2.238522385223858e-06
3.24,2.2395223952239584e-06
3.04,2.2405224052240587e-06
2.92,2.241522415224159e-06
2.88,2.2425224252242525e-06
3.0,2.2435224352243527e-06
3.08,2.244522445224453e-06
3.04,2.2455224552245533e-06
2.96,2.2465224652246535e-06
2.84,2.247522475224754e-06
2.88,2.248522485224854e-06
3.12,2.2495224952249544e-06
3.3200000000000003,2.2505225052250546e-06
3.3200000000000003,2.251522515225155e-06
3.2,2.252522525225255e-06
3.2,2.2535225352253555e-06
3.16,2.2545225452254557e-06
3.08,2.255522555225556e-06
2.96,2.2565225652256563e-06
2.92,2.2575225752257565e-06
2.92,2.258522585225857e-06
2.92,2.259522595225957e-06
3.0,2.2605226052260574e-06
3.12,2.2615226152261576e-06
3.16,2.262522625226258e-06
3.16,2.263522635226358e-06
3.16,2.2645226452264585e-06
3.16,2.2655226552265587e-06
3.08,2.266522665226659e-06
3.0,2.2675226752267525e-06
2.96,2.2685226852268528e-06
2.92,2.269522695226953e-06
2.96,2.2705227052270533e-06
3.08,2.2715227152271536e-06
3.2,2.272522725227254e-06
3.2,2.273522735227354e-06
3.12,2.2745227452274544e-06
3.04,2.2755227552275547e-06
3.0,2.276522765227655e-06
2.96,2.2775227752277552e-06
2.92,2.2785227852278555e-06
2.96,2.2795227952279558e-06
2.96,2.280522805228056e-06
3.0,2.2815228152281563e-06
3.08,2.2825228252282566e-06
3.12,2.283522835228357e-06
3.16,2.284522845228457e-06
3.12,2.2855228552285574e-06
3.08,2.2865228652286577e-06
3.08,2.287522875228758e-06
3.04,2.2885228852288582e-06
3.04,2.2895228952289585e-06
3.0,2.2905229052290588e-06
2.96,2.291522915229159e-06
2.96,2.2925229252292526e-06
2.96,2.293522935229353e-06
3.0,2.294522945229453e-06
3.04,2.2955229552295534e-06
3.08,2.2965229652296536e-06
3.08,2.297522975229754e-06
3.12,2.298522985229854e-06
3.16,2.2995229952299545e-06
3.16,2.3005230052300547e-06
3.12,2.301523015230155e-06
3.08,2.3025230252302553e-06
3.04,2.3035230352303556e-06
2.96,2.304523045230456e-06
2.96,2.305523055230556e-06
2.96,2.3065230652306564e-06
3.0,2.3075230752307566e-06
3.04,2.308523085230857e-06
3.04,2.309523095230957e-06
3.04,2.3105231052310575e-06
3.08,2.3115231152311577e-06
2.96,2.312523125231258e-06
2.24,2.3135231352313583e-06
1.0,2.3145231452314586e-06
0.12,2.315523155231559e-06
-0.4,2.316523165231659e-06
-0.72,2.3175231752317526e-06
-0.88,2.318523185231853e-06
-0.8,2.319523195231953e-06
-0.52,2.3205232052320534e-06
-0.2,2.3215232152321537e-06
-0.04,2.322523225232254e-06
0.2,2.3235232352323542e-06
0.28,2.3245232452324545e-06
0.16,2.3255232552325548e-06
0.04,2.326523265232655e-06
0.04,2.3275232752327553e-06
0.12,2.3285232852328556e-06
0.2,2.329523295232956e-06
0.16,2.330523305233056e-06
0.04,2.3315233152331564e-06
-0.2,2.3325233252332567e-06
-0.24,2.333523335233357e-06
-0.16,2.3345233452334572e-06
-0.08,2.3355233552335575e-06
-0.04,2.336523365233658e-06
0.0,2.337523375233758e-06
0.08,2.3385233852338583e-06
0.16,2.3395233952339586e-06
0.2,2.340523405234059e-06
0.2,2.341523415234159e-06
0.12,2.3425234252342527e-06
0.04,2.343523435234353e-06
-0.08,2.344523445234453e-06
-0.08,2.3455234552345535e-06
-0.08,2.3465234652346537e-06
-0.04,2.347523475234754e-06
0.0,2.3485234852348543e-06
0.08,2.3495234952349546e-06
0.12,2.350523505235055e-06
0.16,2.351523515235155e-06
0.12,2.3525235252352554e-06
0.04,2.3535235352353557e-06
-0.08,2.354523545235456e-06
-0.16,2.355523555235556e-06
-0.12,2.3565235652356565e-06
0.04,2.3575235752357567e-06
0.12,2.358523585235857e-06
0.16,2.3595235952359573e-06
0.16,2.3605236052360576e-06
0.2,2.361523615236158e-06
0.16,2.362523625236258e-06
0.12,2.3635236352363584e-06
0.04,2.3645236452364587e-06
-0.04,2.365523655236559e-06
-0.08,2.366523665236659e-06
-0.08,2.3675236752367527e-06
-0.04,2.368523685236853e-06
0.0,2.3695236952369532e-06
-0.04,2.3705237052370535e-06
0.04,2.371523715237154e-06
0.08,2.372523725237254e-06
0.12,2.3735237352373543e-06
0.16,2.3745237452374546e-06
0.16,2.375523755237555e-06
0.12,2.376523765237655e-06
0.08,2.3775237752377554e-06
0.0,2.3785237852378557e-06
-0.04,2.379523795237956e-06
-0.04,2.3805238052380563e-06
-0.08,2.3815238152381565e-06
-0.04,2.382523825238257e-06
-0.04,2.383523835238357e-06
0.0,2.3845238452384573e-06
0.08,2.3855238552385576e-06
0.12,2.386523865238658e-06
0.12,2.387523875238758e-06
0.12,2.3885238852388584e-06
0.12,2.3895238952389587e-06
0.08,2.390523905239059e-06
0.04,2.3915239152391593e-06
0.04,2.3925239252392528e-06
0.04,2.393523935239353e-06
0.04,2.3945239452394533e-06
0.04,2.3955239552395536e-06
0.04,2.396523965239654e-06
0.08,2.397523975239754e-06
0.08,2.3985239852398544e-06
0.04,2.3995239952399547e-06
0.04,2.400524005240055e-06
0.04,2.401524015240155e-06
0.04,2.4025240252402555e-06
0.04,2.4035240352403558e-06
0.04,2.404524045240456e-06
0.04,2.4055240552405563e-06
0.04,2.4065240652406566e-06
0.04,2.407524075240757e-06
0.04,2.408524085240857e-06
0.04,2.4095240952409574e-06
0.04,2.4105241052410577e-06
0.08,2.411524115241158e-06
0.04,2.412524125241258e-06
0.08,2.4135241352413585e-06
0.04,2.4145241452414588e-06
0.08,2.415524155241559e-06
0.04,2.4165241652416593e-06
0.04,2.417524175241753e-06
0.0,2.418524185241853e-06
0.04,2.4195241952419533e-06
0.04,2.4205242052420536e-06
0.04,2.421524215242154e-06
0.04,2.422524225242254e-06
0.04,2.4235242352423544e-06
0.04,2.4245242452424547e-06
0.04,2.425524255242555e-06
0.04,2.4265242652426553e-06
0.04,2.4275242752427555e-06
0.04,2.428524285242856e-06
0.04,2.429524295242956e-06
0.04,2.4305243052430564e-06
0.04,2.4315243152431566e-06
0.04,2.432524325243257e-06
0.04,2.433524335243357e-06
0.04,2.4345243452434574e-06
0.08,2.4355243552435577e-06
0.04,2.436524365243658e-06
0.08,2.4375243752437583e-06
0.04,2.4385243852438585e-06
0.04,2.439524395243959e-06
0.04,2.440524405244059e-06
0.0,2.4415244152441594e-06
0.0,2.442524425244253e-06
0.0,2.443524435244353e-06
0.0,2.4445244452444534e-06
0.0,2.4455244552445537e-06
0.0,2.446524465244654e-06
0.04,2.4475244752447542e-06
0.04,2.4485244852448545e-06
0.04,2.4495244952449548e-06
0.04,2.450524505245055e-06
0.04,2.4515245152451553e-06
0.04,2.4525245252452556e-06
0.08,2.453524535245356e-06
0.08,2.454524545245456e-06
0.08,2.4555245552455564e-06
0.04,2.4565245652456567e-06
0.04,2.457524575245757e-06
0.04,2.4585245852458572e-06
0.08,2.4595245952459575e-06
0.04,2.4605246052460578e-06
0.04,2.461524615246158e-06
0.04,2.4625246252462583e-06
0.04,2.4635246352463586e-06
0.04,2.464524645246459e-06
0.04,2.465524655246559e-06
0.0,2.4665246652466594e-06
0.04,2.467524675246753e-06
0.04,2.468524685246853e-06
0.04,2.4695246952469534e-06
0.04,2.4705247052470537e-06
0.04,2.471524715247154e-06
0.04,2.4725247252472543e-06
0.04,2.4735247352473545e-06
0.04,2.474524745247455e-06
0.04,2.475524755247555e-06
0.04,2.4765247652476554e-06
0.04,2.4775247752477556e-06
0.32,2.478524785247856e-06
1.24,2.479524795247956e-06
2.32,2.4805248052480565e-06
3.0,2.4815248152481567e-06
3.48,2.482524825248257e-06
3.84,2.4835248352483573e-06
3.96,2.4845248452484575e-06
3.84,2.485524855248558e-06
3.52,2.486524865248658e-06
3.24,2.4875248752487584e-06
3.04,2.4885248852488586e-06
2.88,2.489524895248959e-06
2.88,2.490524905249059e-06
3.0,2.4915249152491595e-06
3.08,2.492524925249253e-06
3.04,2.4935249352493532e-06
2.92,2.4945249452494535e-06
2.88,2.4955249552495538e-06
2.92,2.496524965249654e-06
3.12,2.4975249752497543e-06
3.28,2.4985249852498546e-06
3.3200000000000003,2.499524995249955e-06
3.2,2.500525005250055e-06
3.16,2.5015250152501554e-06
3.16,2.5025250252502557e-06
3.08,2.503525035250356e-06
3.0,2.5045250452504562e-06
2.92,2.5055250552505565e-06
2.88,2.5065250652506568e-06
2.88,2.507525075250757e-06
3.04,2.5085250852508573e-06
3.16,2.5095250952509576e-06
3.2,2.510525105251058e-06
3.16,2.511525115251158e-06
3.12,2.5125251252512584e-06
3.08,2.5135251352513587e-06
3.04,2.514525145251459e-06
2.96,2.5155251552515592e-06
2.92,2.5165251652516595e-06
2.96,2.517525175251753e-06
2.96,2.5185251852518533e-06
3.08,2.5195251952519535e-06
3.2,2.520525205252054e-06
3.2,2.521525215252154e-06
3.12,2.5225252252522544e-06
3.04,2.5235252352523546e-06
3.0,2.524525245252455e-06
2.92,2.525525255252555e-06
2.96,2.5265252652526555e-06
2.96,2.5275252752527557e-06
2.96,2.528525285252856e-06
3.0,2.5295252952529563e-06
3.08,2.5305253052530566e-06
3.12,2.531525315253157e-06
3.12,2.532525325253257e-06
3.16,2.5335253352533574e-06
3.12,2.5345253452534576e-06
3.08,2.535525355253558e-06
3.08,2.536525365253658e-06
3.04,2.5375253752537585e-06
3.0,2.5385253852538587e-06
3.0,2.539525395253959e-06
2.92,2.5405254052540593e-06
2.92,2.5415254152541528e-06
3.0,2.542525425254253e-06
3.04,2.5435254352543533e-06
3.08,2.5445254452544536e-06
3.12,2.545525455254554e-06
3.12,2.546525465254654e-06
3.16,2.5475254752547544e-06
3.16,2.5485254852548547e-06
3.12,2.549525495254955e-06
3.08,2.5505255052550552e-06
3.04,2.5515255152551555e-06
2.96,2.5525255252552558e-06
2.96,2.553525535255356e-06
2.96,2.5545255452554563e-06
3.0,2.5555255552555566e-06
3.0,2.556525565255657e-06
3.04,2.557525575255757e-06
3.04,2.5585255852558574e-06
3.08,2.5595255952559577e-06
2.96,2.560525605256058e-06
2.32,2.5615256152561582e-06
1.16,2.5625256252562585e-06
0.2,2.5635256352563588e-06
-0.32,2.564525645256459e-06
-0.68,2.5655256552565593e-06
-0.88,2.566525665256653e-06
-0.84,2.567525675256753e-06
-0.56,2.5685256852568534e-06
-0.28,2.5695256952569536e-06
-0.08,2.570525705257054e-06
0.16,2.571525715257154e-06
0.24,2.5725257252572545e-06
0.2,2.5735257352573547e-06
0.08,2.574525745257455e-06
0.04,2.5755257552575553e-06
0.08,2.5765257652576556e-06
0.2,2.577525775257756e-06
0.2,2.578525785257856e-06
0.04,2.5795257952579564e-06
-0.2,2.5805258052580567e-06
-0.28,2.581525815258157e-06
-0.2,2.582525825258257e-06
-0.08,2.5835258352583575e-06
-0.08,2.5845258452584577e-06
-0.04,2.585525855258558e-06
0.04,2.5865258652586583e-06
0.12,2.5875258752587586e-06
0.16,2.588525885258859e-06
0.2,2.589525895258959e-06
0.16,2.5905259052590594e-06
0.04,2.591525915259153e-06
-0.08,2.592525925259253e-06
-0.08,2.5935259352593534e-06
-0.08,2.5945259452594537e-06
-0.04,2.595525955259554e-06
0.0,2.5965259652596542e-06
0.04,2.5975259752597545e-06
0.12,2.598525985259855e-06
0.12,2.599525995259955e-06
0.12,2.6005260052600553e-06
0.08,2.6015260152601556e-06
-0.08,2.602526025260256e-06
-0.16,2.603526035260356e-06
-0.12,2.6045260452604564e-06
0.04,2.6055260552605567e-06
0.08,2.606526065260657e-06
0.16,2.6075260752607572e-06
0.2,2.6085260852608575e-06
0.2,2.609526095260958e-06
0.16,2.610526105261058e-06
0.12,2.6115261152611583e-06
0.04,2.6125261252612586e-06
0.0,2.613526135261359e-06
-0.08,2.614526145261459e-06
-0.08,2.6155261552615594e-06
-0.04,2.616526165261653e-06
0.0,2.617526175261753e-06
0.0,2.6185261852618535e-06
0.0,2.6195261952619537e-06
0.04,2.620526205262054e-06
0.08,2.6215262152621543e-06
0.12,2.6225262252622546e-06
0.16,2.623526235262355e-06
0.12,2.624526245262455e-06
0.08,2.6255262552625554e-06
0.04,2.6265262652626557e-06
0.0,2.627526275262756e-06
-0.04,2.628526285262856e-06
-0.08,2.6295262952629565e-06
-0.12,2.6305263052630568e-06
-0.08,2.631526315263157e-06
0.0,2.6325263252632573e-06
0.08,2.6335263352633576e-06
0.12,2.634526345263458e-06
0.12,2.635526355263558e-06
0.08,2.6365263652636584e-06
0.12,2.6375263752637587e-06
0.08,2.638526385263859e-06
0.04,2.639526395263959e-06
0.04,2.6405264052640595e-06
0.04,2.641526415264153e-06
0.0,2.6425264252642533e-06
0.0,2.6435264352643535e-06
0.04,2.644526445264454e-06
0.08,2.645526455264554e-06
0.08,2.6465264652646543e-06
0.04,2.6475264752647546e-06
0.0,2.648526485264855e-06
0.0,2.649526495264955e-06
0.04,2.6505265052650554e-06
0.08,2.6515265152651557e-06
0.08,2.652526525265256e-06
0.08,2.6535265352653563e-06
0.04,2.6545265452654565e-06
0.04,2.655526555265557e-06
0.04,2.656526565265657e-06
0.04,2.6575265752657573e-06
0.0,2.6585265852658576e-06
0.04,2.659526595265958e-06
0.04,2.660526605266058e-06
0.08,2.6615266152661584e-06
0.08,2.6625266252662587e-06
0.08,2.663526635266359e-06
0.0,2.6645266452664593e-06
0.04,2.6655266552665595e-06
0.0,2.666526665266653e-06
0.04,2.6675266752667533e-06
0.04,2.6685266852668536e-06
0.04,2.669526695266954e-06
0.04,2.670526705267054e-06
0.04,2.6715267152671544e-06
0.04,2.6725267252672547e-06
0.04,2.673526735267355e-06
0.04,2.674526745267455e-06
0.04,2.6755267552675555e-06
0.0,2.6765267652676558e-06
0.04,2.677526775267756e-06
0.04,2.6785267852678563e-06
0.04,2.6795267952679566e-06
0.04,2.680526805268057e-06
0.04,2.681526815268157e-06
0.08,2.6825268252682574e-06
0.08,2.6835268352683577e-06
0.08,2.684526845268458e-06
0.08,2.6855268552685582e-06
0.04,2.6865268652686585e-06
0.04,2.6875268752687588e-06
0.0,2.688526885268859e-06
0.04,2.6895268952689593e-06
0.0,2.6905269052690596e-06
0.04,2.691526915269153e-06
0.0,2.6925269252692534e-06
0.04,2.6935269352693536e-06
0.04,2.694526945269454e-06
0.04,2.695526955269554e-06
0.04,2.6965269652696544e-06
0.04,2.6975269752697547e-06
0.04,2.698526985269855e-06
0.08,2.6995269952699553e-06
0.08,2.7005270052700555e-06
0.08,2.701527015270156e-06
0.08,2.702527025270256e-06
0.04,2.7035270352703564e-06
0.04,2.7045270452704566e-06
0.04,2.705527055270557e-06
0.04,2.706527065270657e-06
0.08,2.7075270752707574e-06
0.08,2.7085270852708577e-06
0.04,2.709527095270958e-06
0.04,2.7105271052710583e-06
0.04,2.7115271152711585e-06
0.04,2.712527125271259e-06
0.04,2.713527135271359e-06
0.0,2.7145271452714594e-06
0.04,2.7155271552715596e-06
0.04,2.716527165271653e-06
0.04,2.7175271752717534e-06
0.04,2.7185271852718537e-06
0.08,2.719527195271954e-06
0.08,2.7205272052720542e-06
0.08,2.7215272152721545e-06
0.04,2.7225272252722548e-06
0.08,2.723527235272355e-06
0.04,2.7245272452724553e-06
0.08,2.7255272552725556e-06
0.24,2.726527265272656e-06
1.08,2.727527275272756e-06
2.16,2.7285272852728564e-06
2.96,2.7295272952729567e-06
3.48,2.730527305273057e-06
3.8,2.7315273152731572e-06
3.96,2.7325273252732575e-06
3.84,2.7335273352733578e-06
3.52,2.734527345273458e-06
3.28,2.7355273552735583e-06
3.08,2.7365273652736586e-06
2.92,2.737527375273759e-06
2.84,2.738527385273859e-06
3.0,2.7395273952739594e-06
3.08,2.7405274052740597e-06
3.0,2.741527415274153e-06
2.92,2.7425274252742535e-06
2.88,2.7435274352743537e-06
2.92,2.744527445274454e-06
3.08,2.7455274552745543e-06
3.28,2.7465274652746545e-06
3.3200000000000003,2.747527475274755e-06
3.24,2.748527485274855e-06
3.16,2.7495274952749554e-06
3.16,2.7505275052750556e-06
3.12,2.751527515275156e-06
3.04,2.752527525275256e-06
2.96,2.7535275352753565e-06
2.88,2.7545275452754567e-06
2.92,2.755527555275557e-06
3.0,2.7565275652756573e-06
3.12,2.7575275752757575e-06
3.16,2.758527585275858e-06
3.16,2.759527595275958e-06
3.12,2.7605276052760584e-06
3.12,2.7615276152761586e-06
3.08,2.762527625276259e-06
3.04,2.763527635276359e-06
2.96,2.7645276452764595e-06
2.92,2.7655276552765597e-06
2.96,2.7665276652766532e-06
3.04,2.7675276752767535e-06
3.16,2.7685276852768538e-06
3.2,2.769527695276954e-06
3.16,2.7705277052770543e-06
3.04,2.7715277152771546e-06
2.96,2.772527725277255e-06
2.96,2.773527735277355e-06
2.92,2.7745277452774554e-06
2.92,2.7755277552775557e-06
2.96,2.776527765277656e-06
3.0,2.7775277752777562e-06
3.08,2.7785277852778565e-06
3.12,2.7795277952779568e-06
3.16,2.780527805278057e-06
3.16,2.7815278152781573e-06
3.12,2.7825278252782576e-06
3.08,2.783527835278358e-06
3.08,2.784527845278458e-06
3.04,2.7855278552785584e-06
3.0,2.7865278652786587e-06
3.0,2.787527875278759e-06
2.96,2.7885278852788592e-06
2.92,2.7895278952789595e-06
2.96,2.7905279052790598e-06
3.04,2.7915279152791533e-06
3.08,2.7925279252792536e-06
3.08,2.793527935279354e-06
3.12,2.794527945279454e-06
3.16,2.7955279552795544e-06
3.16,2.7965279652796546e-06
3.16,2.797527975279755e-06
3.08,2.798527985279855e-06
3.0,2.7995279952799555e-06
2.96,2.8005280052800557e-06
2.92,2.801528015280156e-06
2.96,2.8025280252802563e-06
2.96,2.8035280352803566e-06
3.0,2.804528045280457e-06
3.04,2.805528055280557e-06
3.04,2.8065280652806574e-06
3.08,2.8075280752807576e-06
3.0,2.808528085280858e-06
2.44,2.809528095280958e-06
1.28,2.8105281052810585e-06
0.28,2.8115281152811587e-06
-0.32,2.812528125281259e-06
-0.68,2.8135281352813593e-06
-0.88,2.8145281452814596e-06
-0.88,2.81552815528156e-06
-0.6,2.8165281652816533e-06
-0.24,2.8175281752817536e-06
-0.08,2.818528185281854e-06
0.12,2.819528195281954e-06
0.28,2.8205282052820544e-06
0.2,2.8215282152821547e-06
0.08,2.822528225282255e-06
0.04,2.8235282352823552e-06
0.08,2.8245282452824555e-06
0.2,2.8255282552825558e-06
0.16,2.826528265282656e-06
0.04,2.8275282752827563e-06
-0.16,2.8285282852828566e-06
-0.24,2.829528295282957e-06
-0.16,2.830528305283057e-06
-0.04,2.8315283152831574e-06
-0.04,2.8325283252832577e-06
0.0,2.833528335283358e-06
0.04,2.8345283452834582e-06
0.16,2.8355283552835585e-06
0.2,2.8365283652836588e-06
0.24,2.837528375283759e-06
0.16,2.8385283852838593e-06
0.04,2.8395283952839596e-06
-0.08,2.840528405284053e-06
-0.08,2.8415284152841534e-06
-0.08,2.8425284252842537e-06
-0.08,2.843528435284354e-06
-0.04,2.844528445284454e-06
0.04,2.8455284552845545e-06
0.08,2.8465284652846547e-06
0.12,2.847528475284755e-06
0.12,2.8485284852848553e-06
0.04,2.8495284952849556e-06
-0.12,2.850528505285056e-06
-0.16,2.851528515285156e-06
-0.12,2.8525285252852564e-06
0.0,2.8535285352853567e-06
0.08,2.854528545285457e-06
0.16,2.855528555285557e-06
0.16,2.8565285652856575e-06
0.16,2.8575285752857577e-06
0.16,2.858528585285858e-06
0.16,2.8595285952859583e-06
0.08,2.8605286052860586e-06
0.0,2.861528615286159e-06
-0.08,2.862528625286259e-06
-0.08,2.8635286352863594e-06
-0.04,2.8645286452864597e-06
0.0,2.865528655286553e-06
-0.04,2.8665286652866534e-06
0.04,2.8675286752867537e-06
0.04,2.868528685286854e-06
0.08,2.8695286952869542e-06
0.12,2.8705287052870545e-06
0.16,2.871528715287155e-06
0.16,2.872528725287255e-06
0.12,2.8735287352873553e-06
0.04,2.8745287452874556e-06
0.0,2.875528755287556e-06
-0.04,2.876528765287656e-06
-0.04,2.8775287752877564e-06
-0.08,2.8785287852878567e-06
-0.04,2.879528795287957e-06
0.0,2.8805288052880572e-06
0.04,2.8815288152881575e-06
0.12,2.882528825288258e-06
0.12,2.883528835288358e-06
0.08,2.8845288452884583e-06
0.12,2.8855288552885586e-06
0.08,2.886528865288659e-06
0.04,2.887528875288759e-06
0.0,2.8885288852888594e-06
0.04,2.8895288952889597e-06
0.0,2.890528905289053e-06
0.0,2.8915289152891535e-06
0.0,2.8925289252892538e-06
0.04,2.893528935289354e-06
0.04,2.8945289452894543e-06
0.0,2.8955289552895546e-06
0.0,2.896528965289655e-06
0.0,2.897528975289755e-06
0.04,2.8985289852898554e-06
0.04,2.8995289952899557e-06
0.08,2.900529005290056e-06
0.08,2.901529015290156e-06
0.04,2.9025290252902565e-06
0.04,2.9035290352903568e-06
0.04,2.904529045290457e-06
0.04,2.9055290552905573e-06
0.0,2.9065290652906576e-06
0.04,2.907529075290758e-06
0.04,2.908529085290858e-06
0.08,2.9095290952909584e-06
0.08,2.9105291052910587e-06
0.08,2.911529115291159e-06
0.04,2.912529125291259e-06
0.04,2.9135291352913595e-06
0.04,2.9145291452914598e-06
0.04,2.9155291552915533e-06
0.04,2.9165291652916535e-06
0.04,2.917529175291754e-06
0.04,2.918529185291854e-06
0.04,2.9195291952919543e-06
0.04,2.9205292052920546e-06
0.04,2.921529215292155e-06
0.0,2.922529225292255e-06
0.0,2.9235292352923554e-06
0.0,2.9245292452924557e-06
0.04,2.925529255292556e-06
0.04,2.9265292652926563e-06
0.04,2.9275292752927565e-06
0.04,2.928529285292857e-06
0.04,2.929529295292957e-06
0.08,2.9305293052930573e-06
0.12,2.9315293152931576e-06
0.08,2.932529325293258e-06
0.08,2.933529335293358e-06
0.04,2.9345293452934584e-06
0.04,2.9355293552935587e-06
0.0,2.936529365293659e-06
0.04,2.9375293752937593e-06
0.0,2.9385293852938595e-06
0.0,2.93952939529396e-06
0.0,2.9405294052940533e-06
0.04,2.9415294152941536e-06
0.0,2.942529425294254e-06
0.0,2.943529435294354e-06
0.0,2.9445294452944544e-06
0.04,2.9455294552945547e-06
0.04,2.946529465294655e-06
0.08,2.9475294752947552e-06
0.08,2.9485294852948555e-06
0.08,2.9495294952949558e-06
0.08,2.950529505295056e-06
0.08,2.9515295152951563e-06
0.04,2.9525295252952566e-06
0.04,2.953529535295357e-06
0.04,2.954529545295457e-06
0.04,2.9555295552955574e-06
0.04,2.9565295652956577e-06
0.04,2.957529575295758e-06
0.04,2.9585295852958582e-06
0.04,2.9595295952959585e-06
0.04,2.9605296052960588e-06
0.0,2.961529615296159e-06
0.0,2.9625296252962593e-06
0.04,2.9635296352963596e-06
0.04,2.96452964529646e-06
0.04,2.9655296552965534e-06
0.08,2.9665296652966536e-06
0.08,2.967529675296754e-06
0.04,2.968529685296854e-06
0.08,2.9695296952969544e-06
0.08,2.9705297052970547e-06
0.04,2.971529715297155e-06
0.04,2.9725297252972553e-06
0.04,2.9735297352973555e-06
0.16,2.974529745297456e-06
0.92,2.975529755297556e-06
2.04,2.9765297652976564e-06
2.88,2.9775297752977566e-06
3.4,2.978529785297857e-06
3.76,2.979529795297957e-06
3.96,2.9805298052980574e-06
3.92,2.9815298152981577e-06
3.56,2.982529825298258e-06
3.3200000000000003,2.9835298352983583e-06
3.12,2.9845298452984585e-06
2.92,2.985529855298559e-06
2.88,2.986529865298659e-06
2.96,2.9875298752987594e-06
3.04,2.9885298852988596e-06
3.0,2.98952989529896e-06
2.92,2.9905299052990534e-06
2.84,2.9915299152991537e-06
2.84,2.992529925299254e-06
3.04,2.9935299352993542e-06
3.24,2.9945299452994545e-06
3.3200000000000003,2.9955299552995548e-06
3.24,2.996529965299655e-06
3.2,2.9975299752997553e-06
3.16,2.9985299852998556e-06
3.12,2.999529995299956e-06
3.04,3.000530005300056e-06
2.92,3.0015300153001564e-06
2.88,3.0025300253002567e-06
2.88,3.003530035300357e-06
3.0,3.0045300453004572e-06
3.08,3.0055300553005575e-06
3.16,3.0065300653006578e-06
3.2,3.007530075300758e-06
3.2,3.0085300853008583e-06
3.12,3.0095300953009586e-06
3.04,3.010530105301059e-06
3.0,3.011530115301159e-06
2.96,3.0125301253012594e-06
2.92,3.0135301353013597e-06
2.92,3.01453014530146e-06
3.04,3.0155301553015535e-06
3.16,3.0165301653016537e-06
3.2,3.017530175301754e-06
3.16,3.0185301853018543e-06
3.08,3.0195301953019545e-06
3.0,3.020530205302055e-06
2.96,3.021530215302155e-06
2.92,3.0225302253022554e-06
2.92,3.0235302353023556e-06
2.96,3.024530245302456e-06
3.0,3.025530255302556e-06
3.04,3.0265302653026565e-06
3.12,3.0275302753027567e-06
3.16,3.028530285302857e-06
3.12,3.0295302953029573e-06
3.08,3.0305303053030575e-06
3.04,3.031530315303158e-06
3.04,3.032530325303258e-06
3.04,3.0335303353033584e-06
3.0,3.0345303453034586e-06
2.96,3.035530355303559e-06
2.96,3.036530365303659e-06
2.96,3.0375303753037595e-06
2.96,3.0385303853038597e-06
3.0,3.03953039530396e-06
3.04,3.0405304053040535e-06
3.08,3.0415304153041538e-06
3.12,3.042530425304254e-06
3.12,3.0435304353043543e-06
3.16,3.0445304453044546e-06
3.16,3.045530455304555e-06
3.08,3.046530465304655e-06
3.0,3.0475304753047554e-06
2.96,3.0485304853048557e-06
2.92,3.049530495304956e-06
2.96,3.0505305053050562e-06
3.0,3.0515305153051565e-06
3.04,3.0525305253052568e-06
3.04,3.053530535305357e-06
3.04,3.0545305453054573e-06
3.08,3.0555305553055576e-06
3.04,3.056530565305658e-06
2.56,3.057530575305758e-06
1.48,3.0585305853058584e-06
0.44,3.0595305953059587e-06
-0.24,3.060530605306059e-06
-0.6,3.0615306153061592e-06
-0.84,3.0625306253062595e-06
-0.84,3.0635306353063598e-06
-0.64,3.06453064530646e-06
-0.28,3.0655306553065536e-06
-0.08,3.066530665306654e-06
0.12,3.067530675306754e-06
0.24,3.0685306853068544e-06
0.2,3.0695306953069546e-06
0.08,3.070530705307055e-06
0.04,3.071530715307155e-06
0.08,3.0725307253072555e-06
0.16,3.0735307353073557e-06
0.2,3.074530745307456e-06
0.08,3.0755307553075563e-06
-0.12,3.0765307653076566e-06
-0.28,3.077530775307757e-06
-0.2,3.078530785307857e-06
-0.12,3.0795307953079574e-06
-0.08,3.0805308053080576e-06
-0.04,3.081530815308158e-06
-0.04,3.082530825308258e-06
0.12,3.0835308353083585e-06
0.16,3.0845308453084587e-06
0.24,3.085530855308559e-06
0.12,3.0865308653086593e-06
0.0,3.0875308753087596e-06
-0.12,3.08853088530886e-06
-0.12,3.08953089530896e-06
-0.08,3.0905309053090536e-06
-0.08,3.091530915309154e-06
-0.08,3.092530925309254e-06
0.04,3.0935309353093544e-06
0.08,3.0945309453094547e-06
0.16,3.095530955309555e-06
0.12,3.0965309653096552e-06
0.08,3.0975309753097555e-06
-0.08,3.098530985309856e-06
-0.16,3.099530995309956e-06
-0.12,3.1005310053100563e-06
0.0,3.1015310153101566e-06
0.08,3.102531025310257e-06
0.16,3.103531035310357e-06
0.16,3.1045310453104574e-06
0.2,3.1055310553105577e-06
0.16,3.106531065310658e-06
0.16,3.1075310753107582e-06
0.12,3.1085310853108585e-06
0.04,3.109531095310959e-06
-0.04,3.110531105311059e-06
-0.04,3.1115311153111593e-06
-0.04,3.1125311253112596e-06
0.0,3.11353113531136e-06
0.0,3.11453114531146e-06
0.04,3.1155311553115537e-06
0.04,3.116531165311654e-06
0.08,3.117531175311754e-06
0.12,3.1185311853118545e-06
0.16,3.1195311953119547e-06
0.16,3.120531205312055e-06
0.12,3.1215312153121553e-06
0.04,3.1225312253122556e-06
0.0,3.123531235312356e-06
-0.04,3.124531245312456e-06
-0.08,3.1255312553125564e-06
-0.12,3.1265312653126567e-06
-0.08,3.127531275312757e-06
-0.04,3.128531285312857e-06
0.04,3.1295312953129575e-06
0.08,3.1305313053130577e-06
0.12,3.131531315313158e-06
0.08,3.1325313253132583e-06
0.12,3.1335313353133586e-06
0.08,3.134531345313459e-06
0.04,3.135531355313559e-06
0.0,3.1365313653136594e-06
0.04,3.1375313753137597e-06
0.0,3.13853138531386e-06
0.0,3.1395313953139534e-06
0.0,3.1405314053140537e-06
0.04,3.141531415314154e-06
0.04,3.1425314253142543e-06
0.04,3.1435314353143545e-06
0.0,3.144531445314455e-06
0.04,3.145531455314555e-06
0.04,3.1465314653146553e-06
0.08,3.1475314753147556e-06
0.04,3.148531485314856e-06
0.08,3.149531495314956e-06
0.08,3.1505315053150564e-06
0.08,3.1515315153151567e-06
0.08,3.152531525315257e-06
0.08,3.1535315353153573e-06
0.04,3.1545315453154575e-06
0.04,3.155531555315558e-06
0.08,3.156531565315658e-06
0.08,3.1575315753157583e-06
0.08,3.1585315853158586e-06
0.08,3.159531595315959e-06
0.04,3.160531605316059e-06
0.04,3.1615316153161594e-06
0.04,3.1625316253162597e-06
0.04,3.16353163531636e-06
0.04,3.1645316453164535e-06
0.04,3.1655316553165538e-06
0.04,3.166531665316654e-06
0.04,3.1675316753167543e-06
0.04,3.1685316853168546e-06
0.04,3.169531695316955e-06
0.04,3.170531705317055e-06
0.0,3.1715317153171554e-06
0.0,3.1725317253172557e-06
0.0,3.173531735317356e-06
0.0,3.174531745317456e-06
0.04,3.1755317553175565e-06
0.0,3.1765317653176568e-06
0.04,3.177531775317757e-06
0.04,3.1785317853178573e-06
0.04,3.1795317953179576e-06
0.08,3.180531805318058e-06
0.08,3.181531815318158e-06
0.04,3.1825318253182584e-06
0.04,3.1835318353183587e-06
0.0,3.184531845318459e-06
0.0,3.1855318553185592e-06
0.0,3.1865318653186595e-06
0.04,3.1875318753187598e-06
0.0,3.18853188531886e-06
0.04,3.1895318953189535e-06
0.04,3.190531905319054e-06
0.04,3.191531915319154e-06
0.04,3.1925319253192543e-06
0.04,3.1935319353193546e-06
0.04,3.194531945319455e-06
0.04,3.195531955319555e-06
0.08,3.1965319653196554e-06
0.12,3.1975319753197557e-06
0.08,3.198531985319856e-06
0.08,3.1995319953199563e-06
0.04,3.2005320053200565e-06
0.04,3.201532015320157e-06
0.04,3.202532025320257e-06
0.04,3.2035320353203574e-06
0.04,3.2045320453204576e-06
0.04,3.205532055320558e-06
0.04,3.206532065320658e-06
0.08,3.2075320753207584e-06
0.04,3.2085320853208587e-06
0.04,3.209532095320959e-06
0.04,3.2105321053210593e-06
0.04,3.2115321153211595e-06
0.0,3.21253212532126e-06
0.04,3.21353213532136e-06
0.04,3.2145321453214536e-06
0.04,3.215532155321554e-06
0.04,3.216532165321654e-06
0.08,3.2175321753217544e-06
0.04,3.2185321853218547e-06
0.04,3.219532195321955e-06
0.0,3.2205322053220552e-06
0.0,3.2215322153221555e-06
0.16,3.2225322253222558e-06
0.88,3.223532235322356e-06
2.0,3.2245322453224563e-06
2.84,3.2255322553225566e-06
3.36,3.226532265322657e-06
3.76,3.227532275322757e-06
3.96,3.2285322853228574e-06
3.88,3.2295322953229577e-06
3.56,3.230532305323058e-06
3.28,3.2315323153231582e-06
3.12,3.2325323253232585e-06
2.92,3.2335323353233588e-06
2.84,3.234532345323459e-06
2.96,3.2355323553235593e-06
3.04,3.2365323653236596e-06
3.04,3.23753237532376e-06
2.96,3.23853238532386e-06
2.88,3.2395323953239536e-06
2.88,3.240532405324054e-06
3.08,3.241532415324154e-06
3.28,3.2425324253242544e-06
3.36,3.2435324353243547e-06
3.28,3.244532445324455e-06
3.2,3.2455324553245553e-06
3.2,3.2465324653246555e-06
3.12,3.247532475324756e-06
3.08,3.248532485324856e-06
2.96,3.2495324953249564e-06
2.92,3.2505325053250566e-06
2.88,3.251532515325157e-06
3.0,3.252532525325257e-06
3.12,3.2535325353253575e-06
3.16,3.2545325453254577e-06
3.2,3.255532555325558e-06
3.16,3.2565325653256583e-06
3.12,3.2575325753257585e-06
3.04,3.258532585325859e-06
3.0,3.259532595325959e-06
2.96,3.2605326053260594e-06
2.92,3.2615326153261596e-06
2.92,3.26253262532626e-06
3.0,3.26353263532636e-06
3.12,3.2645326453264537e-06
3.2,3.265532655326554e-06
3.12,3.2665326653266542e-06
3.04,3.2675326753267545e-06
2.96,3.2685326853268548e-06
2.92,3.269532695326955e-06
2.92,3.2705327053270553e-06
2.92,3.2715327153271556e-06
2.96,3.272532725327256e-06
3.0,3.273532735327356e-06
3.08,3.2745327453274564e-06
3.12,3.2755327553275567e-06
3.16,3.276532765327657e-06
3.16,3.2775327753277572e-06
3.12,3.2785327853278575e-06
3.08,3.2795327953279578e-06
3.08,3.280532805328058e-06
3.08,3.2815328153281583e-06
3.0,3.2825328253282586e-06
2.96,3.283532835328359e-06
2.92,3.284532845328459e-06
2.96,3.2855328553285594e-06
3.0,3.2865328653286597e-06
3.04,3.28753287532876e-06
3.04,3.2885328853288602e-06
3.08,3.2895328953289537e-06
3.12,3.290532905329054e-06
3.12,3.2915329153291543e-06
3.16,3.2925329253292545e-06
3.12,3.293532935329355e-06
3.08,3.294532945329455e-06
3.04,3.2955329553295554e-06
3.0,3.2965329653296556e-06
2.96,3.297532975329756e-06
2.96,3.298532985329856e-06
3.0,3.2995329953299565e-06
3.04,3.3005330053300567e-06
3.04,3.301533015330157e-06
3.04,3.3025330253302573e-06
3.04,3.3035330353303576e-06
3.0,3.304533045330458e-06
2.56,3.305533055330558e-06
1.4,3.3065330653306584e-06
0.36,3.3075330753307586e-06
-0.24,3.308533085330859e-06
-0.64,3.309533095330959e-06
-0.88,3.3105331053310595e-06
-0.88,3.3115331153311597e-06
-0.64,3.31253312533126e-06
-0.28,3.3135331353313603e-06
-0.12,3.3145331453314538e-06
0.08,3.315533155331554e-06
0.24,3.3165331653316543e-06
0.2,3.3175331753317546e-06
0.08,3.318533185331855e-06
0.04,3.319533195331955e-06
0.08,3.3205332053320554e-06
0.16,3.3215332153321557e-06
0.2,3.322533225332256e-06
0.12,3.3235332353323562e-06
-0.12,3.3245332453324565e-06
-0.24,3.3255332553325568e-06
-0.2,3.326533265332657e-06
-0.08,3.3275332753327573e-06
-0.04,3.3285332853328576e-06
-0.04,3.329533295332958e-06
0.04,3.330533305333058e-06
0.12,3.3315333153331584e-06
0.16,3.3325333253332587e-06
0.2,3.333533335333359e-06
0.2,3.3345333453334592e-06
0.04,3.3355333553335595e-06
-0.08,3.3365333653336598e-06
-0.12,3.33753337533376e-06
-0.08,3.3385333853338603e-06
-0.04,3.339533395333954e-06
0.0,3.340533405334054e-06
0.04,3.3415334153341544e-06
0.12,3.3425334253342546e-06
0.16,3.343533435334355e-06
0.16,3.344533445334455e-06
0.08,3.3455334553345555e-06
-0.08,3.3465334653346557e-06
-0.16,3.347533475334756e-06
-0.16,3.3485334853348563e-06
0.0,3.3495334953349566e-06
0.08,3.350533505335057e-06
0.16,3.351533515335157e-06
0.16,3.3525335253352574e-06
0.16,3.3535335353353577e-06
0.16,3.354533545335458e-06
0.16,3.355533555335558e-06
0.04,3.3565335653356585e-06
-0.04,3.3575335753357587e-06
-0.08,3.358533585335859e-06
-0.08,3.3595335953359593e-06
-0.04,3.3605336053360596e-06
-0.04,3.36153361533616e-06
-0.04,3.36253362533626e-06
0.0,3.3635336353363604e-06
0.04,3.364533645336454e-06
0.12,3.365533655336554e-06
0.12,3.3665336653366544e-06
0.16,3.3675336753367547e-06
0.12,3.368533685336855e-06
0.08,3.3695336953369552e-06
0.04,3.3705337053370555e-06
-0.04,3.371533715337156e-06
-0.04,3.372533725337256e-06
-0.08,3.3735337353373563e-06
-0.08,3.3745337453374566e-06
-0.04,3.375533755337557e-06
-0.04,3.376533765337657e-06
0.04,3.3775337753377574e-06
0.12,3.3785337853378577e-06
0.12,3.379533795337958e-06
0.12,3.3805338053380582e-06
0.12,3.3815338153381585e-06
0.04,3.382533825338259e-06
0.04,3.383533835338359e-06
0.0,3.3845338453384593e-06
0.0,3.3855338553385596e-06
0.0,3.38653386533866e-06
0.04,3.38753387533876e-06
0.0,3.3885338853388604e-06
0.04,3.389533895338954e-06
0.04,3.390533905339054e-06
0.04,3.3915339153391545e-06
0.04,3.3925339253392547e-06
0.04,3.393533935339355e-06
0.04,3.3945339453394553e-06
0.04,3.3955339553395556e-06
0.08,3.396533965339656e-06
0.08,3.397533975339756e-06
0.08,3.3985339853398564e-06
0.08,3.3995339953399567e-06
0.04,3.400534005340057e-06
0.04,3.401534015340157e-06
0.04,3.4025340253402575e-06
0.04,3.4035340353403578e-06
0.08,3.404534045340458e-06
0.08,3.4055340553405583e-06
0.08,3.4065340653406586e-06
0.08,3.407534075340759e-06
0.04,3.408534085340859e-06
0.04,3.4095340953409594e-06
0.0,3.4105341053410597e-06
0.0,3.41153411534116e-06
0.0,3.41253412534126e-06
0.04,3.4135341353413605e-06
0.04,3.414534145341454e-06
0.04,3.4155341553415543e-06
0.04,3.4165341653416545e-06
0.04,3.417534175341755e-06
0.04,3.418534185341855e-06
0.04,3.4195341953419553e-06
0.04,3.4205342053420556e-06
0.04,3.421534215342156e-06
0.04,3.422534225342256e-06
0.04,3.4235342353423564e-06
0.04,3.4245342453424567e-06
0.08,3.425534255342557e-06
0.08,3.4265342653426573e-06
0.08,3.4275342753427575e-06
0.08,3.428534285342858e-06
0.08,3.429534295342958e-06
0.04,3.4305343053430583e-06
0.08,3.4315343153431586e-06
0.04,3.432534325343259e-06
0.0,3.433534335343359e-06
0.04,3.4345343453434594e-06
0.0,3.4355343553435597e-06
0.0,3.43653436534366e-06
0.04,3.4375343753437603e-06
0.0,3.4385343853438605e-06
0.0,3.439534395343954e-06
0.04,3.4405344053440543e-06
0.08,3.4415344153441546e-06
0.04,3.442534425344255e-06
0.04,3.443534435344355e-06
0.04,3.4445344453444554e-06
0.08,3.4455344553445557e-06
0.08,3.446534465344656e-06
0.08,3.4475344753447562e-06
0.04,3.4485344853448565e-06
0.04,3.4495344953449568e-06
0.04,3.450534505345057e-06
0.04,3.4515345153451573e-06
0.04,3.4525345253452576e-06
0.04,3.453534535345358e-06
0.04,3.454534545345458e-06
0.04,3.4555345553455584e-06
0.04,3.4565345653456587e-06
0.04,3.457534575345759e-06
0.04,3.4585345853458592e-06
0.04,3.4595345953459595e-06
0.04,3.4605346053460598e-06
0.04,3.46153461534616e-06
0.04,3.4625346253462603e-06
0.04,3.463534635346354e-06
0.04,3.464534645346454e-06
0.04,3.4655346553465544e-06
0.0,3.4665346653466546e-06
0.04,3.467534675346755e-06
0.04,3.468534685346855e-06
0.04,3.4695346953469554e-06
0.16,3.4705347053470557e-06
0.88,3.471534715347156e-06
2.0,3.4725347253472563e-06
2.8000000000000003,3.4735347353473565e-06
3.3200000000000003,3.474534745347457e-06
3.76,3.475534755347557e-06
3.96,3.4765347653476574e-06
3.92,3.4775347753477576e-06
3.6,3.478534785347858e-06
3.3200000000000003,3.479534795347958e-06
3.12,3.4805348053480584e-06
2.92,3.4815348153481587e-06
2.88,3.482534825348259e-06
2.96,3.4835348353483593e-06
3.08,3.4845348453484595e-06
3.04,3.48553485534856e-06
2.92,3.48653486534866e-06
2.84,3.4875348753487604e-06
2.88,3.488534885348854e-06
3.0,3.489534895348954e-06
3.24,3.4905349053490544e-06
3.3200000000000003,3.4915349153491547e-06
3.2,3.492534925349255e-06
3.16,3.4935349353493552e-06
3.16,3.4945349453494555e-06
3.12,3.4955349553495558e-06
3.04,3.496534965349656e-06
2.96,3.4975349753497563e-06
2.92,3.4985349853498566e-06
2.92,3.499534995349957e-06
2.96,3.500535005350057e-06
3.08,3.5015350153501574e-06
3.16,3.5025350253502577e-06
3.16,3.503535035350358e-06
3.12,3.5045350453504582e-06
3.08,3.5055350553505585e-06
3.04,3.5065350653506588e-06
3.0,3.507535075350759e-06
2.96,3.5085350853508593e-06
2.96,3.5095350953509596e-06
2.92,3.51053510535106e-06
3.0,3.51153511535116e-06
3.12,3.5125351253512604e-06
3.24,3.513535135351354e-06
3.16,3.514535145351454e-06
3.08,3.5155351553515545e-06
3.0,3.5165351653516547e-06
2.96,3.517535175351755e-06
2.92,3.5185351853518553e-06
2.92,3.5195351953519555e-06
2.92,3.520535205352056e-06
3.0,3.521535215352156e-06
3.04,3.5225352253522564e-06
3.12,3.5235352353523566e-06
3.16,3.524535245352457e-06
3.16,3.525535255352557e-06
3.12,3.5265352653526575e-06
3.08,3.5275352753527577e-06
3.08,3.528535285352858e-06
3.08,3.5295352953529583e-06
3.04,3.5305353053530585e-06
2.96,3.531535315353159e-06
2.96,3.532535325353259e-06
2.96,3.5335353353533594e-06
3.0,3.5345353453534596e-06
3.04,3.53553535535356e-06
3.08,3.53653536535366e-06
3.12,3.5375353753537605e-06
3.12,3.538535385353854e-06
3.12,3.5395353953539542e-06
3.12,3.5405354053540545e-06
3.12,3.5415354153541548e-06
3.08,3.542535425354255e-06
3.0,3.5435354353543553e-06
2.96,3.5445354453544556e-06
3.0,3.545535455354556e-06
3.0,3.546535465354656e-06
3.0,3.5475354753547564e-06
3.0,3.5485354853548567e-06
3.04,3.549535495354957e-06
3.04,3.5505355053550572e-06
3.08,3.5515355153551575e-06
3.04,3.5525355253552578e-06
2.56,3.553535535355358e-06
1.48,3.5545355453554583e-06
0.44,3.5555355553555586e-06
-0.2,3.556535565355659e-06
-0.6,3.557535575355759e-06
-0.84,3.5585355853558594e-06
-0.92,3.5595355953559597e-06
-0.68,3.56053560535606e-06
-0.28,3.5615356153561602e-06
-0.12,3.5625356253562605e-06
0.08,3.563535635356354e-06
0.24,3.5645356453564543e-06
0.24,3.5655356553565546e-06
0.08,3.566535665356655e-06
0.04,3.567535675356755e-06
0.08,3.5685356853568554e-06
0.2,3.5695356953569556e-06
0.16,3.570535705357056e-06
0.08,3.571535715357156e-06
-0.16,3.5725357253572565e-06
-0.24,3.5735357353573567e-06
-0.2,3.574535745357457e-06
-0.08,3.5755357553575573e-06
-0.04,3.5765357653576576e-06
0.0,3.577535775357758e-06
0.04,3.578535785357858e-06
0.12,3.5795357953579584e-06
0.16,3.5805358053580586e-06
0.2,3.581535815358159e-06
0.16,3.582535825358259e-06
0.08,3.5835358353583595e-06
-0.08,3.5845358453584597e-06
-0.08,3.58553585535856e-06
-0.08,3.5865358653586603e-06
-0.04,3.5875358753587606e-06
-0.04,3.588535885358854e-06
0.04,3.5895358953589543e-06
0.12,3.5905359053590546e-06
0.16,3.591535915359155e-06
0.12,3.592535925359255e-06
0.08,3.5935359353593554e-06
-0.04,3.5945359453594557e-06
-0.12,3.595535955359556e-06
-0.12,3.5965359653596562e-06
0.0,3.5975359753597565e-06
0.08,3.5985359853598568e-06
0.12,3.599535995359957e-06
0.2,3.6005360053600573e-06
0.2,3.6015360153601576e-06
0.16,3.602536025360258e-06
0.12,3.603536035360358e-06
0.04,3.6045360453604584e-06
0.0,3.6055360553605587e-06
-0.08,3.606536065360659e-06
-0.04,3.6075360753607592e-06
-0.04,3.6085360853608595e-06
-0.04,3.60953609536096e-06
-0.04,3.61053610536106e-06
0.0,3.6115361153611603e-06
0.04,3.6125361253612606e-06
0.08,3.613536135361354e-06
0.12,3.6145361453614544e-06
0.16,3.6155361553615547e-06
0.16,3.616536165361655e-06
0.12,3.617536175361755e-06
0.04,3.6185361853618555e-06
0.0,3.6195361953619557e-06
-0.04,3.620536205362056e-06
-0.04,3.6215362153621563e-06
-0.08,3.6225362253622566e-06
-0.04,3.623536235362357e-06
0.0,3.624536245362457e-06
0.04,3.6255362553625574e-06
0.12,3.6265362653626577e-06
0.12,3.627536275362758e-06
0.12,3.628536285362858e-06
0.08,3.6295362953629585e-06
0.04,3.6305363053630587e-06
0.04,3.631536315363159e-06
0.04,3.6325363253632593e-06
0.0,3.6335363353633596e-06
0.0,3.63453634536346e-06
0.0,3.63553635536356e-06
0.0,3.6365363653636604e-06
0.04,3.6375363753637607e-06
0.04,3.638536385363854e-06
0.04,3.6395363953639544e-06
0.0,3.6405364053640547e-06
0.04,3.641536415364155e-06
0.04,3.6425364253642552e-06
0.04,3.6435364353643555e-06
0.04,3.644536445364456e-06
0.08,3.645536455364556e-06
0.04,3.6465364653646563e-06
0.08,3.6475364753647566e-06
0.04,3.648536485364857e-06
0.0,3.649536495364957e-06
0.04,3.6505365053650574e-06
0.08,3.6515365153651577e-06
0.08,3.652536525365258e-06
0.08,3.6535365353653583e-06
0.08,3.6545365453654585e-06
0.08,3.655536555365559e-06
0.04,3.656536565365659e-06
0.04,3.6575365753657593e-06
0.0,3.6585365853658596e-06
0.0,3.65953659536596e-06
0.04,3.66053660536606e-06
0.08,3.6615366153661604e-06
0.04,3.6625366253662607e-06
0.04,3.663536635366354e-06
0.04,3.6645366453664545e-06
0.04,3.6655366553665548e-06
0.04,3.666536665366655e-06
0.04,3.6675366753667553e-06
0.04,3.6685366853668556e-06
0.04,3.669536695366956e-06
0.04,3.670536705367056e-06
0.04,3.6715367153671564e-06
0.08,3.6725367253672567e-06
0.08,3.673536735367357e-06
0.04,3.674536745367457e-06
0.08,3.6755367553675575e-06
0.08,3.6765367653676578e-06
0.12,3.677536775367758e-06
0.08,3.6785367853678583e-06
0.08,3.6795367953679586e-06
0.08,3.680536805368059e-06
0.04,3.681536815368159e-06
0.04,3.6825368253682594e-06
0.04,3.6835368353683597e-06
0.04,3.68453684536846e-06
0.04,3.6855368553685602e-06
0.04,3.6865368653686605e-06
0.04,3.6875368753687608e-06
0.0,3.6885368853688543e-06
0.04,3.6895368953689545e-06
0.04,3.690536905369055e-06
0.04,3.691536915369155e-06
0.04,3.6925369253692553e-06
0.08,3.6935369353693556e-06
0.08,3.694536945369456e-06
0.08,3.695536955369556e-06
0.08,3.6965369653696564e-06
0.08,3.6975369753697567e-06
0.04,3.698536985369857e-06
0.08,3.6995369953699573e-06
0.04,3.7005370053700575e-06
0.04,3.701537015370158e-06
0.08,3.702537025370258e-06
0.04,3.7035370353703584e-06
0.0,3.7045370453704586e-06
0.0,3.705537055370559e-06
0.04,3.706537065370659e-06
0.04,3.7075370753707594e-06
0.04,3.7085370853708597e-06
0.04,3.70953709537096e-06
0.04,3.7105371053710603e-06
0.04,3.7115371153711605e-06
0.08,3.712537125371261e-06
0.08,3.7135371353713543e-06
0.04,3.7145371453714546e-06
0.08,3.715537155371555e-06
0.04,3.716537165371655e-06
0.04,3.7175371753717554e-06
0.2,3.7185371853718557e-06
0.92,3.719537195371956e-06
2.0,3.7205372053720562e-06
2.84,3.7215372153721565e-06
3.3200000000000003,3.7225372253722568e-06
3.76,3.723537235372357e-06
3.96,3.7245372453724573e-06
3.92,3.7255372553725576e-06
3.56,3.726537265372658e-06
3.3200000000000003,3.727537275372758e-06
3.12,3.7285372853728584e-06
2.92,3.7295372953729587e-06
2.88,3.730537305373059e-06
2.96,3.7315373153731592e-06
3.04,3.7325373253732595e-06
3.04,3.7335373353733598e-06
2.96,3.73453734537346e-06
2.92,3.7355373553735603e-06
2.88,3.7365373653736606e-06
3.04,3.737537375373761e-06
3.28,3.7385373853738544e-06
3.36,3.7395373953739546e-06
3.28,3.740537405374055e-06
3.16,3.741537415374155e-06
3.16,3.7425374253742554e-06
3.08,3.7435374353743557e-06
3.04,3.744537445374456e-06
2.96,3.7455374553745563e-06
2.88,3.7465374653746565e-06
2.92,3.747537475374757e-06
2.96,3.748537485374857e-06
3.12,3.7495374953749574e-06
3.16,3.7505375053750576e-06
3.16,3.751537515375158e-06
3.16,3.752537525375258e-06
3.12,3.7535375353753585e-06
3.08,3.7545375453754587e-06
3.0,3.755537555375559e-06
2.96,3.7565375653756593e-06
2.96,3.7575375753757595e-06
2.96,3.75853758537586e-06
3.0,3.75953759537596e-06
3.12,3.7605376053760604e-06
3.2,3.7615376153761606e-06
3.12,3.762537625376254e-06
3.04,3.7635376353763544e-06
3.0,3.7645376453764547e-06
2.96,3.765537655376555e-06
2.96,3.7665376653766552e-06
2.96,3.7675376753767555e-06
2.96,3.7685376853768558e-06
3.0,3.769537695376956e-06
3.08,3.7705377053770563e-06
3.16,3.7715377153771566e-06
3.16,3.772537725377257e-06
3.16,3.773537735377357e-06
3.12,3.7745377453774574e-06
3.08,3.7755377553775577e-06
3.08,3.776537765377658e-06
3.08,3.7775377753777582e-06
3.04,3.7785377853778585e-06
2.96,3.7795377953779588e-06
2.96,3.780537805378059e-06
2.96,3.7815378153781593e-06
2.96,3.7825378253782596e-06
3.04,3.78353783537836e-06
3.04,3.78453784537846e-06
3.08,3.7855378553785604e-06
3.12,3.7865378653786607e-06
3.16,3.787537875378754e-06
3.16,3.7885378853788545e-06
3.12,3.7895378953789547e-06
3.08,3.790537905379055e-06
3.04,3.7915379153791553e-06
3.0,3.7925379253792555e-06
2.96,3.793537935379356e-06
2.96,3.794537945379456e-06
3.0,3.7955379553795564e-06
3.04,3.7965379653796566e-06
3.04,3.797537975379757e-06
3.04,3.798537985379857e-06
3.04,3.7995379953799575e-06
3.0,3.8005380053800577e-06
2.56,3.801538015380158e-06
1.44,3.8025380253802583e-06
0.36,3.8035380353803586e-06
-0.28,3.804538045380459e-06
-0.64,3.805538055380559e-06
-0.84,3.8065380653806594e-06
-0.88,3.8075380753807596e-06
-0.64,3.80853808538086e-06
-0.28,3.80953809538096e-06
-0.08,3.8105381053810605e-06
0.12,3.8115381153811607e-06
0.24,3.8125381253812542e-06
0.2,3.8135381353813545e-06
0.08,3.8145381453814548e-06
0.04,3.815538155381555e-06
0.12,3.816538165381655e-06
0.2,3.817538175381756e-06
0.2,3.818538185381856e-06
0.08,3.819538195381956e-06
-0.12,3.820538205382056e-06
-0.24,3.821538215382157e-06
-0.24,3.822538225382257e-06
-0.08,3.823538235382357e-06
-0.08,3.8245382453824575e-06
0.0,3.825538255382558e-06
0.04,3.826538265382658e-06
0.16,3.827538275382758e-06
0.16,3.828538285382859e-06
0.2,3.829538295382959e-06
0.16,3.830538305383059e-06
0.08,3.831538315383159e-06
-0.08,3.83253832538326e-06
-0.08,3.83353833538336e-06
-0.08,3.83453834538346e-06
-0.04,3.8355383553835605e-06
0.0,3.836538365383661e-06
0.04,3.837538375383754e-06
0.08,3.8385383853838546e-06
0.12,3.839538395383955e-06
0.12,3.840538405384055e-06
0.08,3.841538415384155e-06
-0.04,3.842538425384256e-06
-0.12,3.843538435384356e-06
-0.12,3.844538445384456e-06
0.0,3.8455384553845565e-06
0.08,3.846538465384657e-06
0.16,3.847538475384757e-06
0.2,3.848538485384857e-06
0.2,3.8495384953849576e-06
0.16,3.850538505385058e-06
0.12,3.851538515385158e-06
0.04,3.852538525385258e-06
0.0,3.853538535385359e-06
-0.08,3.854538545385459e-06
-0.08,3.855538555385559e-06
-0.04,3.8565385653856595e-06
0.0,3.85753857538576e-06
0.0,3.85853858538586e-06
0.0,3.85953859538596e-06
0.04,3.8605386053860606e-06
0.04,3.861538615386161e-06
0.12,3.862538625386254e-06
0.16,3.863538635386355e-06
0.16,3.864538645386455e-06
0.12,3.865538655386555e-06
0.04,3.8665386653866554e-06
0.0,3.867538675386756e-06
-0.04,3.868538685386856e-06
-0.04,3.869538695386956e-06
-0.08,3.8705387053870565e-06
-0.04,3.871538715387157e-06
0.0,3.872538725387257e-06
0.04,3.873538735387357e-06
0.12,3.874538745387458e-06
0.12,3.875538755387558e-06
0.12,3.876538765387658e-06
0.12,3.8775387753877584e-06
0.08,3.878538785387859e-06
0.04,3.879538795387959e-06
0.04,3.880538805388059e-06
0.04,3.8815388153881595e-06
0.0,3.88253882538826e-06
0.0,3.88353883538836e-06
0.0,3.88453884538846e-06
0.04,3.885538855388561e-06
0.04,3.886538865388661e-06
0.04,3.887538875388754e-06
0.04,3.888538885388855e-06
0.04,3.889538895388955e-06
0.0,3.890538905389055e-06
0.04,3.8915389153891555e-06
0.04,3.892538925389256e-06
0.04,3.893538935389356e-06
0.04,3.894538945389456e-06
0.04,3.8955389553895566e-06
0.0,3.896538965389657e-06
0.04,3.897538975389757e-06
0.0,3.898538985389857e-06
0.04,3.899538995389958e-06
0.04,3.900539005390058e-06
0.08,3.901539015390158e-06
0.08,3.9025390253902585e-06
0.04,3.903539035390359e-06
0.04,3.904539045390459e-06
0.04,3.905539055390559e-06
0.0,3.9065390653906596e-06
0.0,3.90753907539076e-06
0.0,3.90853908539086e-06
0.04,3.90953909539096e-06
0.04,3.910539105391061e-06
0.04,3.911539115391161e-06
0.04,3.9125391253912544e-06
0.04,3.913539135391355e-06
0.0,3.914539145391455e-06
0.04,3.915539155391555e-06
0.0,3.9165391653916555e-06
0.04,3.917539175391756e-06
0.04,3.918539185391856e-06
0.08,3.919539195391956e-06
0.04,3.920539205392057e-06
0.08,3.921539215392157e-06
0.04,3.922539225392257e-06
0.08,3.9235392353923574e-06
0.08,3.924539245392458e-06
0.08,3.925539255392558e-06
0.08,3.926539265392658e-06
0.08,3.9275392753927585e-06
0.0,3.928539285392859e-06
0.04,3.929539295392959e-06
0.04,3.930539305393059e-06
0.04,3.93153931539316e-06
0.04,3.93253932539326e-06
0.04,3.93353933539336e-06
0.04,3.9345393453934604e-06
0.04,3.935539355393561e-06
0.04,3.936539365393661e-06
0.04,3.9375393753937545e-06
0.04,3.938539385393855e-06
0.04,3.939539395393955e-06
0.08,3.940539405394055e-06
0.04,3.9415394153941556e-06
0.04,3.942539425394256e-06
0.04,3.943539435394356e-06
0.0,3.944539445394456e-06
0.04,3.945539455394557e-06
0.04,3.946539465394657e-06
0.04,3.947539475394757e-06
0.04,3.9485394853948575e-06
0.04,3.949539495394958e-06
0.04,3.950539505395058e-06
0.04,3.951539515395158e-06
0.04,3.952539525395259e-06
0.04,3.953539535395359e-06
0.04,3.954539545395459e-06
0.04,3.955539555395559e-06
0.0,3.95653956539566e-06
0.04,3.95753957539576e-06
0.04,3.95853958539586e-06
0.04,3.9595395953959605e-06
0.08,3.960539605396061e-06
0.04,3.961539615396161e-06
0.04,3.9625396253962545e-06
0.04,3.963539635396355e-06
0.04,3.964539645396455e-06
0.04,3.965539655396555e-06
0.2,3.966539665396656e-06
0.96,3.967539675396756e-06
2.08,3.968539685396856e-06
2.88,3.9695396953969564e-06
3.4,3.970539705397057e-06
3.8,3.971539715397157e-06
3.96,3.972539725397257e-06
3.88,3.9735397353973575e-06
3.6,3.974539745397458e-06
3.3200000000000003,3.975539755397558e-06
3.12,3.976539765397658e-06
2.92,3.977539775397759e-06
2.84,3.978539785397859e-06
2.96,3.979539795397959e-06
3.04,3.9805398053980594e-06
3.04,3.98153981539816e-06
2.96,3.98253982539826e-06
2.88,3.98353983539836e-06
2.88,3.9845398453984605e-06
3.04,3.985539855398561e-06
3.24,3.986539865398661e-06
3.3200000000000003,3.987539875398755e-06
3.24,3.988539885398855e-06
3.2,3.989539895398955e-06
3.12,3.990539905399055e-06
3.12,3.991539915399156e-06
3.04,3.992539925399256e-06
2.96,3.993539935399356e-06
2.88,3.9945399453994565e-06
2.92,3.995539955399557e-06
2.96,3.996539965399657e-06
3.12,3.997539975399757e-06
3.2,3.998539985399858e-06
3.2,3.999539995399958e-06
3.12,4.000540005400058e-06
3.12,4.001540015400158e-06
3.08,4.002540025400259e-06
3.0,4.003540035400359e-06
2.96,4.004540045400459e-06
2.96,4.0055400554005595e-06
2.92,4.00654006540066e-06
3.04,4.00754007540076e-06
3.16,4.00854008540086e-06
3.2,4.009540095400961e-06
3.16,4.010540105401061e-06
3.08,4.011540115401161e-06
3.0,4.012540125401255e-06
2.92,4.013540135401355e-06
2.92,4.014540145401455e-06
2.92,4.0155401554015555e-06
2.92,4.016540165401656e-06
3.0,4.017540175401756e-06
3.04,4.018540185401856e-06
3.12,4.0195401954019565e-06
3.12,4.020540205402057e-06
3.16,4.021540215402157e-06
3.12,4.022540225402257e-06
3.08,4.023540235402358e-06
3.08,4.024540245402458e-06
3.08,4.025540255402558e-06
3.04,4.0265402654026585e-06
3.0,4.027540275402759e-06
2.96,4.028540285402859e-06
2.92,4.029540295402959e-06
2.96,4.0305403054030595e-06
3.0,4.03154031540316e-06
3.08,4.03254032540326e-06
3.12,4.03354033540336e-06
3.12,4.034540345403461e-06
3.16,4.035540355403561e-06
3.16,4.036540365403661e-06
3.16,4.037540375403755e-06
3.08,4.038540385403855e-06
3.04,4.039540395403955e-06
2.96,4.0405404054040555e-06
2.96,4.041540415404156e-06
2.96,4.042540425404256e-06
3.0,4.043540435404356e-06
3.04,4.044540445404457e-06
3.08,4.045540455404557e-06
3.04,4.046540465404657e-06
3.08,4.047540475404757e-06
3.04,4.048540485404858e-06
2.48,4.049540495404958e-06
1.36,4.050540505405058e-06
0.32,4.0515405154051585e-06
-0.24,4.052540525405259e-06
-0.6,4.053540535405359e-06
-0.88,4.054540545405459e-06
-0.88,4.05554055540556e-06
-0.6,4.05654056540566e-06
-0.28,4.05754057540576e-06
-0.08,4.05854058540586e-06
0.12,4.059540595405961e-06
0.24,4.060540605406061e-06
0.2,4.0615406154061545e-06
0.04,4.062540625406255e-06
0.04,4.063540635406355e-06
0.08,4.064540645406455e-06
0.16,4.0655406554065556e-06
0.2,4.066540665406656e-06
0.12,4.067540675406756e-06
-0.16,4.068540685406856e-06
-0.28,4.069540695406957e-06
-0.2,4.070540705407057e-06
-0.08,4.071540715407157e-06
-0.04,4.0725407254072575e-06
0.0,4.073540735407358e-06
0.04,4.074540745407458e-06
0.16,4.075540755407558e-06
0.2,4.0765407654076586e-06
0.24,4.077540775407759e-06
0.16,4.078540785407859e-06
0.04,4.079540795407959e-06
-0.08,4.08054080540806e-06
-0.08,4.08154081540816e-06
-0.08,4.08254082540826e-06
-0.04,4.0835408354083605e-06
-0.04,4.084540845408461e-06
0.04,4.085540855408561e-06
0.12,4.0865408654086545e-06
0.16,4.087540875408755e-06
0.12,4.088540885408855e-06
0.08,4.089540895408955e-06
-0.08,4.090540905409056e-06
-0.16,4.091540915409156e-06
-0.12,4.092540925409256e-06
-0.04,4.093540935409356e-06
0.12,4.094540945409457e-06
0.16,4.095540955409557e-06
0.2,4.096540965409657e-06
0.2,4.0975409754097575e-06
0.16,4.098540985409858e-06
0.16,4.099540995409958e-06
0.04,4.100541005410058e-06
0.0,4.101541015410159e-06
-0.08,4.102541025410259e-06
-0.08,4.103541035410359e-06
-0.04,4.1045410454104594e-06
-0.04,4.10554105541056e-06
0.0,4.10654106541066e-06
0.04,4.10754107541076e-06
0.0,4.1085410854108605e-06
0.08,4.109541095410961e-06
0.12,4.110541105411061e-06
0.16,4.1115411154111546e-06
0.12,4.112541125411255e-06
0.12,4.113541135411355e-06
0.04,4.114541145411455e-06
0.04,4.115541155411556e-06
-0.04,4.116541165411656e-06
-0.04,4.117541175411756e-06
-0.08,4.1185411854118565e-06
-0.04,4.119541195411957e-06
0.0,4.120541205412057e-06
0.08,4.121541215412157e-06
0.12,4.1225412254122576e-06
0.16,4.123541235412358e-06
0.12,4.124541245412458e-06
0.12,4.125541255412558e-06
0.04,4.126541265412659e-06
0.04,4.127541275412759e-06
0.0,4.128541285412859e-06
0.0,4.1295412954129595e-06
0.0,4.13054130541306e-06
0.04,4.13154131541316e-06
0.04,4.13254132541326e-06
0.08,4.1335413354133606e-06
0.08,4.134541345413461e-06
0.04,4.135541355413561e-06
0.0,4.136541365413655e-06
0.0,4.137541375413755e-06
0.04,4.138541385413855e-06
0.04,4.1395413954139554e-06
0.04,4.140541405414056e-06
0.08,4.141541415414156e-06
0.04,4.142541425414256e-06
0.04,4.1435414354143565e-06
0.04,4.144541445414457e-06
0.04,4.145541455414557e-06
0.0,4.146541465414657e-06
0.04,4.147541475414758e-06
0.04,4.148541485414858e-06
0.08,4.149541495414958e-06
0.08,4.1505415054150584e-06
0.08,4.151541515415159e-06
0.04,4.152541525415259e-06
0.04,4.153541535415359e-06
0.0,4.1545415454154595e-06
0.04,4.15554155541556e-06
0.0,4.15654156541566e-06
0.04,4.15754157541576e-06
0.04,4.158541585415861e-06
0.04,4.159541595415961e-06
0.04,4.160541605416061e-06
0.04,4.161541615416155e-06
0.04,4.162541625416255e-06
0.04,4.163541635416355e-06
0.0,4.1645416454164555e-06
0.04,4.165541655416556e-06
0.04,4.166541665416656e-06
0.04,4.167541675416756e-06
0.04,4.1685416854168566e-06
0.04,4.169541695416957e-06
0.08,4.170541705417057e-06
0.08,4.171541715417157e-06
0.08,4.172541725417258e-06
0.08,4.173541735417358e-06
0.08,4.174541745417458e-06
0.04,4.1755417554175585e-06
0.04,4.176541765417659e-06
0.04,4.177541775417759e-06
0.0,4.178541785417859e-06
0.04,4.1795417954179596e-06
0.0,4.18054180541806e-06
0.04,4.18154181541816e-06
0.0,4.18254182541826e-06
0.04,4.183541835418361e-06
0.04,4.184541845418461e-06
0.08,4.185541855418561e-06
0.04,4.186541865418655e-06
0.04,4.187541875418755e-06
0.04,4.188541885418855e-06
0.08,4.1895418954189555e-06
0.04,4.190541905419056e-06
0.08,4.191541915419156e-06
0.04,4.192541925419256e-06
0.04,4.193541935419357e-06
0.04,4.194541945419457e-06
0.04,4.195541955419557e-06
0.04,4.1965419654196574e-06
0.04,4.197541975419758e-06
0.04,4.198541985419858e-06
0.04,4.199541995419958e-06
0.04,4.2005420054200585e-06
0.04,4.201542015420159e-06
0.04,4.202542025420259e-06
0.04,4.203542035420359e-06
0.04,4.20454204542046e-06
0.04,4.20554205542056e-06
0.04,4.20654206542066e-06
0.04,4.2075420754207604e-06
0.04,4.208542085420861e-06
0.04,4.209542095420961e-06
0.04,4.210542105421061e-06
0.04,4.211542115421155e-06
0.04,4.212542125421255e-06
0.08,4.213542135421355e-06
0.2,4.214542145421456e-06
0.96,4.215542155421556e-06
2.04,4.216542165421656e-06
2.84,4.217542175421756e-06
3.36,4.218542185421857e-06
3.76,4.219542195421957e-06
3.96,4.220542205422057e-06
3.88,4.2215422154221575e-06
3.6,4.222542225422258e-06
3.3200000000000003,4.223542235422358e-06
3.12,4.224542245422458e-06
2.92,4.225542255422559e-06
2.88,4.226542265422659e-06
3.0,4.227542275422759e-06
3.04,4.228542285422859e-06
3.04,4.22954229542296e-06
2.96,4.23054230542306e-06
2.84,4.23154231542316e-06
2.88,4.2325423254232605e-06
3.04,4.233542335423361e-06
3.24,4.234542345423461e-06
3.36,4.235542355423561e-06
3.28,4.236542365423655e-06
3.2,4.237542375423755e-06
3.16,4.238542385423855e-06
3.12,4.239542395423956e-06
3.0,4.240542405424056e-06
2.92,4.241542415424156e-06
2.92,4.2425424254242564e-06
2.88,4.243542435424357e-06
2.96,4.244542445424457e-06
3.08,4.245542455424557e-06
3.16,4.2465424654246575e-06
3.2,4.247542475424758e-06
3.12,4.248542485424858e-06
3.12,4.249542495424958e-06
3.08,4.250542505425059e-06
3.04,4.251542515425159e-06
2.96,4.252542525425259e-06
2.92,4.2535425354253595e-06
2.96,4.25454254542546e-06
3.04,4.25554255542556e-06
3.16,4.25654256542566e-06
3.24,4.2575425754257605e-06
3.16,4.258542585425861e-06
3.08,4.259542595425961e-06
3.0,4.260542605426061e-06
2.96,4.261542615426155e-06
2.92,4.262542625426255e-06
2.92,4.263542635426355e-06
2.92,4.264542645426456e-06
3.0,4.265542655426556e-06
3.08,4.266542665426656e-06
3.16,4.2675426754267565e-06
3.16,4.268542685426857e-06
3.16,4.269542695426957e-06
3.12,4.270542705427057e-06
3.08,4.271542715427158e-06
3.08,4.272542725427258e-06
3.04,4.273542735427358e-06
3.0,4.274542745427458e-06
3.0,4.275542755427559e-06
2.96,4.276542765427659e-06
2.96,4.277542775427759e-06
2.96,4.2785427854278595e-06
3.0,4.27954279542796e-06
3.08,4.28054280542806e-06
3.08,4.28154281542816e-06
3.12,4.282542825428261e-06
3.16,4.283542835428361e-06
3.16,4.284542845428461e-06
3.12,4.285542855428561e-06
3.08,4.286542865428655e-06
3.0,4.287542875428755e-06
3.0,4.2885428854288555e-06
2.96,4.289542895428956e-06
3.0,4.290542905429056e-06
3.0,4.291542915429156e-06
3.0,4.2925429254292565e-06
3.04,4.293542935429357e-06
3.08,4.294542945429457e-06
3.04,4.295542955429557e-06
3.04,4.296542965429658e-06
2.56,4.297542975429758e-06
1.48,4.298542985429858e-06
0.4,4.2995429954299585e-06
-0.24,4.300543005430059e-06
-0.6,4.301543015430159e-06
-0.84,4.302543025430259e-06
-0.92,4.3035430354303596e-06
-0.64,4.30454304543046e-06
-0.28,4.30554305543056e-06
-0.08,4.30654306543066e-06
0.12,4.307543075430761e-06
0.28,4.308543085430861e-06
0.24,4.309543095430961e-06
0.08,4.3105431054310615e-06
0.04,4.311543115431155e-06
0.12,4.312543125431255e-06
0.16,4.3135431354313555e-06
0.2,4.314543145431456e-06
0.08,4.315543155431556e-06
-0.12,4.316543165431656e-06
-0.24,4.317543175431757e-06
-0.24,4.318543185431857e-06
-0.08,4.319543195431957e-06
-0.04,4.320543205432057e-06
0.0,4.321543215432158e-06
0.04,4.322543225432258e-06
0.16,4.323543235432358e-06
0.2,4.3245432454324585e-06
0.24,4.325543255432559e-06
0.16,4.326543265432659e-06
0.04,4.327543275432759e-06
-0.08,4.32854328543286e-06
-0.08,4.32954329543296e-06
-0.08,4.33054330543306e-06
-0.04,4.33154331543316e-06
0.0,4.332543325433261e-06
0.04,4.333543335433361e-06
0.08,4.334543345433461e-06
0.12,4.3355433554335615e-06
0.16,4.336543365433655e-06
0.08,4.337543375433755e-06
-0.08,4.3385433854338556e-06
-0.16,4.339543395433956e-06
-0.16,4.340543405434056e-06
0.0,4.341543415434156e-06
0.08,4.342543425434257e-06
0.16,4.343543435434357e-06
0.16,4.344543445434457e-06
0.2,4.3455434554345575e-06
0.16,4.346543465434658e-06
0.16,4.347543475434758e-06
0.08,4.348543485434858e-06
0.0,4.3495434954349586e-06
-0.08,4.350543505435059e-06
-0.08,4.351543515435159e-06
-0.08,4.352543525435259e-06
0.0,4.35354353543536e-06
-0.04,4.35454354543546e-06
0.0,4.35554355543556e-06
0.04,4.3565435654356605e-06
0.08,4.357543575435761e-06
0.12,4.358543585435861e-06
0.16,4.359543595435961e-06
0.16,4.360543605436055e-06
0.12,4.361543615436155e-06
0.04,4.362543625436255e-06
0.04,4.363543635436356e-06
-0.04,4.364543645436456e-06
-0.04,4.365543655436556e-06
-0.08,4.3665436654366564e-06
-0.04,4.367543675436757e-06
-0.04,4.368543685436857e-06
0.08,4.369543695436957e-06
0.08,4.3705437054370575e-06
0.16,4.371543715437158e-06
0.12,4.372543725437258e-06
0.12,4.373543735437358e-06
0.04,4.374543745437459e-06
0.04,4.375543755437559e-06
0.0,4.376543765437659e-06
0.0,4.3775437754377594e-06
0.0,4.37854378543786e-06
0.04,4.37954379543796e-06
0.04,4.38054380543806e-06
0.08,4.3815438154381605e-06
0.04,4.382543825438261e-06
0.08,4.383543835438361e-06
0.0,4.384543845438461e-06
0.04,4.385543855438555e-06
0.04,4.386543865438655e-06
0.08,4.387543875438755e-06
0.04,4.388543885438856e-06
0.08,4.389543895438956e-06
0.08,4.390543905439056e-06
0.04,4.3915439154391565e-06
0.04,4.392543925439257e-06
0.04,4.393543935439357e-06
0.04,4.394543945439457e-06
0.04,4.3955439554395576e-06
0.08,4.396543965439658e-06
0.12,4.397543975439758e-06
0.08,4.398543985439858e-06
0.08,4.399543995439959e-06
0.0,4.400544005440059e-06
0.04,4.401544015440159e-06
0.04,4.4025440254402595e-06
0.04,4.40354403544036e-06
0.04,4.40454404544046e-06
0.04,4.40554405544056e-06
0.04,4.4065440654406606e-06
0.04,4.407544075440761e-06
0.04,4.408544085440861e-06
0.0,4.409544095440961e-06
0.04,4.410544105441055e-06
0.04,4.411544115441155e-06
0.04,4.4125441254412554e-06
0.04,4.413544135441356e-06
0.04,4.414544145441456e-06
0.08,4.415544155441556e-06
0.04,4.4165441654416565e-06
0.04,4.417544175441757e-06
0.04,4.418544185441857e-06
0.08,4.419544195441957e-06
0.08,4.420544205442058e-06
0.08,4.421544215442158e-06
0.08,4.422544225442258e-06
0.04,4.4235442354423584e-06
0.0,4.424544245442459e-06
0.04,4.425544255442559e-06
0.0,4.426544265442659e-06
0.04,4.4275442754427595e-06
0.04,4.42854428544286e-06
0.04,4.42954429544296e-06
0.04,4.43054430544306e-06
0.04,4.431544315443161e-06
0.04,4.432544325443261e-06
0.08,4.433544335443361e-06
0.04,4.4345443454434614e-06
0.04,4.435544355443555e-06
0.04,4.436544365443655e-06
0.08,4.4375443754437555e-06
0.08,4.438544385443856e-06
0.08,4.439544395443956e-06
0.08,4.440544405444056e-06
0.04,4.4415444154441566e-06
0.04,4.442544425444257e-06
0.04,4.443544435444357e-06
0.04,4.444544445444457e-06
0.04,4.445544455444558e-06
0.08,4.446544465444658e-06
0.08,4.447544475444758e-06
0.04,4.4485444854448585e-06
0.04,4.449544495444959e-06
0.04,4.450544505445059e-06
0.04,4.451544515445159e-06
0.04,4.45254452544526e-06
0.04,4.45354453544536e-06
0.04,4.45454454544546e-06
0.08,4.45554455544556e-06
0.04,4.456544565445661e-06
0.04,4.457544575445761e-06
0.04,4.458544585445861e-06
0.08,4.4595445954459615e-06
0.04,4.460544605446055e-06
0.08,4.461544615446155e-06
0.16,4.4625446254462555e-06
0.8,4.463544635446356e-06
1.92,4.464544645446456e-06
2.8000000000000003,4.465544655446556e-06
3.3200000000000003,4.466544665446657e-06
3.72,4.467544675446757e-06
3.96,4.468544685446857e-06
3.92,4.4695446954469574e-06
3.6,4.470544705447058e-06
3.36,4.471544715447158e-06
3.16,4.472544725447258e-06
2.96,4.4735447354473585e-06
2.88,4.474544745447459e-06
2.96,4.475544755447559e-06
3.04,4.476544765447659e-06
3.04,4.47754477544776e-06
3.0,4.47854478544786e-06
2.88,4.47954479544796e-06
2.88,4.4805448054480604e-06
3.04,4.481544815448161e-06
3.24,4.482544825448261e-06
3.3200000000000003,4.483544835448361e-06
3.24,4.4845448454484615e-06
3.2,4.485544855448555e-06
3.16,4.486544865448655e-06
3.12,4.487544875448756e-06
3.04,4.488544885448856e-06
2.96,4.489544895448956e-06
2.88,4.490544905449056e-06
2.88,4.491544915449157e-06
2.96,4.492544925449257e-06
3.08,4.493544935449357e-06
3.16,4.4945449454494575e-06
3.2,4.495544955449558e-06
3.16,4.496544965449658e-06
3.12,4.497544975449758e-06
3.08,4.498544985449859e-06
3.04,4.499544995449959e-06
3.0,4.500545005450059e-06
2.96,4.501545015450159e-06
2.96,4.50254502545026e-06
3.04,4.50354503545036e-06
3.12,4.50454504545046e-06
3.24,4.5055450554505605e-06
3.16,4.506545065450661e-06
3.08,4.507545075450761e-06
3.0,4.508545085450861e-06
2.96,4.509545095450962e-06
2.96,4.510545105451055e-06
2.96,4.511545115451155e-06
2.96,4.512545125451256e-06
3.0,4.513545135451356e-06
3.08,4.514545145451456e-06
3.16,4.5155451554515565e-06
3.2,4.516545165451657e-06
3.16,4.517545175451757e-06
3.12,4.518545185451857e-06
3.08,4.5195451954519575e-06
3.08,4.520545205452058e-06
3.04,4.521545215452158e-06
3.0,4.522545225452258e-06
2.96,4.523545235452359e-06
2.92,4.524545245452459e-06
2.92,4.525545255452559e-06
3.0,4.5265452654526595e-06
3.04,4.52754527545276e-06
3.08,4.52854528545286e-06
3.12,4.52954529545296e-06
3.16,4.5305453054530605e-06
3.16,4.531545315453161e-06
3.12,4.532545325453261e-06
3.12,4.533545335453361e-06
3.08,4.534545345453462e-06
3.04,4.535545355453555e-06
3.0,4.536545365453655e-06
2.96,4.537545375453756e-06
2.96,4.538545385453856e-06
3.0,4.539545395453956e-06
3.0,4.5405454054540565e-06
3.04,4.541545415454157e-06
3.08,4.542545425454257e-06
3.08,4.543545435454357e-06
3.04,4.544545445454458e-06
2.6,4.545545455454558e-06
1.56,4.546545465454658e-06
0.48,4.547545475454758e-06
-0.2,4.548545485454859e-06
-0.6,4.549545495454959e-06
-0.84,4.550545505455059e-06
-0.88,4.5515455154551595e-06
-0.68,4.55254552545526e-06
-0.32,4.55354553545536e-06
-0.12,4.55454554545546e-06
0.08,4.555545555455561e-06
0.24,4.556545565455661e-06
0.24,4.557545575455761e-06
0.08,4.558545585455861e-06
0.08,4.559545595455962e-06
0.08,4.560545605456055e-06
0.16,4.5615456154561555e-06
0.2,4.562545625456256e-06
0.12,4.563545635456356e-06
-0.12,4.564545645456456e-06
-0.24,4.5655456554565566e-06
-0.2,4.566545665456657e-06
-0.08,4.567545675456757e-06
-0.08,4.568545685456857e-06
-0.04,4.569545695456958e-06
0.04,4.570545705457058e-06
0.12,4.571545715457158e-06
0.2,4.5725457254572585e-06
0.24,4.573545735457359e-06
0.16,4.574545745457459e-06
0.08,4.575545755457559e-06
-0.08,4.5765457654576596e-06
-0.12,4.57754577545776e-06
-0.08,4.57854578545786e-06
-0.04,4.57954579545796e-06
-0.04,4.580545805458061e-06
0.04,4.581545815458161e-06
0.08,4.582545825458261e-06
0.16,4.5835458354583615e-06
0.16,4.584545845458462e-06
0.12,4.585545855458555e-06
-0.04,4.5865458654586555e-06
-0.12,4.587545875458756e-06
-0.16,4.588545885458856e-06
0.0,4.589545895458956e-06
0.08,4.590545905459057e-06
0.16,4.591545915459157e-06
0.16,4.592545925459257e-06
0.2,4.593545935459357e-06
0.16,4.594545945459458e-06
0.16,4.595545955459558e-06
0.08,4.596545965459658e-06
0.0,4.5975459754597585e-06
-0.08,4.598545985459859e-06
-0.08,4.599545995459959e-06
-0.04,4.600546005460059e-06
-0.04,4.60154601546016e-06
0.0,4.60254602546026e-06
0.04,4.60354603546036e-06
0.04,4.6045460454604604e-06
0.08,4.605546055460561e-06
0.12,4.606546065460661e-06
0.2,4.607546075460761e-06
0.16,4.6085460854608615e-06
0.12,4.609546095460962e-06
0.04,4.610546105461055e-06
0.0,4.6115461154611556e-06
-0.04,4.612546125461256e-06
-0.04,4.613546135461356e-06
-0.08,4.614546145461456e-06
-0.04,4.615546155461557e-06
0.0,4.616546165461657e-06
0.08,4.617546175461757e-06
0.08,4.6185461854618575e-06
0.12,4.619546195461958e-06
0.12,4.620546205462058e-06
0.12,4.621546215462158e-06
0.08,4.6225462254622586e-06
0.08,4.623546235462359e-06
0.04,4.624546245462459e-06
0.0,4.625546255462559e-06
0.0,4.62654626546266e-06
0.04,4.62754627546276e-06
0.0,4.62854628546286e-06
0.04,4.6295462954629605e-06
0.04,4.630546305463061e-06
0.04,4.631546315463161e-06
0.0,4.632546325463261e-06
0.0,4.6335463354633616e-06
0.04,4.634546345463462e-06
0.08,4.635546355463555e-06
0.04,4.636546365463656e-06
0.08,4.637546375463756e-06
0.08,4.638546385463856e-06
0.04,4.6395463954639564e-06
0.04,4.640546405464057e-06
0.04,4.641546415464157e-06
0.04,4.642546425464257e-06
0.04,4.6435464354643575e-06
0.04,4.644546445464458e-06
0.08,4.645546455464558e-06
0.08,4.646546465464658e-06
0.08,4.647546475464759e-06
0.04,4.648546485464859e-06
0.04,4.649546495464959e-06
0.0,4.6505465054650594e-06
0.04,4.65154651546516e-06
0.04,4.65254652546526e-06
0.04,4.65354653546536e-06
0.08,4.6545465454654605e-06
0.04,4.655546555465561e-06
0.04,4.656546565465661e-06
0.04,4.657546575465761e-06
0.04,4.658546585465862e-06
0.04,4.659546595465962e-06
0.04,4.660546605466055e-06
0.04,4.661546615466156e-06
0.04,4.662546625466256e-06
0.08,4.663546635466356e-06
0.08,4.6645466454664565e-06
0.08,4.665546655466557e-06
0.08,4.666546665466657e-06
0.08,4.667546675466757e-06
0.08,4.6685466854668576e-06
0.08,4.669546695466958e-06
0.08,4.670546705467058e-06
0.04,4.671546715467158e-06
0.0,4.672546725467259e-06
0.04,4.673546735467359e-06
0.0,4.674546745467459e-06
0.0,4.6755467554675595e-06
0.04,4.67654676546766e-06
0.04,4.67754677546776e-06
0.04,4.67854678546786e-06
0.04,4.6795467954679606e-06
0.04,4.680546805468061e-06
0.04,4.681546815468161e-06
0.04,4.682546825468261e-06
0.04,4.683546835468362e-06
0.04,4.684546845468455e-06
0.04,4.6855468554685554e-06
0.04,4.686546865468656e-06
0.08,4.687546875468756e-06
0.04,4.688546885468856e-06
0.04,4.6895468954689565e-06
0.04,4.690546905469057e-06
0.04,4.691546915469157e-06
0.04,4.692546925469257e-06
0.04,4.693546935469358e-06
0.04,4.694546945469458e-06
0.04,4.695546955469558e-06
0.04,4.6965469654696584e-06
0.04,4.697546975469759e-06
0.04,4.698546985469859e-06
0.04,4.699546995469959e-06
0.04,4.7005470054700595e-06
0.04,4.70154701547016e-06
0.08,4.70254702547026e-06
0.04,4.70354703547036e-06
0.04,4.704547045470461e-06
0.04,4.705547055470561e-06
0.04,4.706547065470661e-06
0.04,4.7075470754707614e-06
0.04,4.708547085470862e-06
0.08,4.709547095470955e-06
0.16,4.7105471054710555e-06
0.76,4.711547115471156e-06
1.88,4.712547125471256e-06
2.72,4.713547135471356e-06
3.28,4.714547145471457e-06
3.76,4.715547155471557e-06
3.96,4.716547165471657e-06
3.96,4.717547175471757e-06
3.64,4.718547185471858e-06
3.3200000000000003,4.719547195471958e-06
3.16,4.720547205472058e-06
2.96,4.7215472154721585e-06
2.88,4.722547225472259e-06
2.92,4.723547235472359e-06
3.04,4.724547245472459e-06
3.08,4.72554725547256e-06
3.0,4.72654726547266e-06
2.88,4.72754727547276e-06
2.84,4.72854728547286e-06
3.04,4.729547295472961e-06
3.24,4.730547305473061e-06
3.36,4.731547315473161e-06
3.28,4.7325473254732615e-06
3.2,4.733547335473362e-06
3.16,4.734547345473455e-06
3.12,4.7355473554735555e-06
3.0,4.736547365473656e-06
2.96,4.737547375473756e-06
2.92,4.738547385473856e-06
2.92,4.739547395473957e-06
2.96,4.740547405474057e-06
3.12,4.741547415474157e-06
3.2,4.7425474254742574e-06
3.2,4.743547435474358e-06
3.16,4.744547445474458e-06
3.16,4.745547455474558e-06
3.08,4.7465474654746585e-06
3.04,4.747547475474759e-06
2.96,4.748547485474859e-06
2.92,4.749547495474959e-06
2.92,4.75054750547506e-06
3.0,4.75154751547516e-06
3.12,4.75254752547526e-06
3.24,4.7535475354753605e-06
3.2,4.754547545475461e-06
3.08,4.755547555475561e-06
3.0,4.756547565475661e-06
2.96,4.7575475754757615e-06
2.92,4.758547585475862e-06
2.92,4.759547595475955e-06
2.96,4.760547605476056e-06
3.0,4.761547615476156e-06
3.04,4.762547625476256e-06
3.16,4.763547635476356e-06
3.16,4.764547645476457e-06
3.16,4.765547655476557e-06
3.12,4.766547665476657e-06
3.08,4.7675476754767575e-06
3.08,4.768547685476858e-06
3.08,4.769547695476958e-06
3.04,4.770547705477058e-06
3.0,4.771547715477159e-06
3.0,4.772547725477259e-06
3.0,4.773547735477359e-06
3.0,4.774547745477459e-06
3.0,4.77554775547756e-06
3.04,4.77654776547766e-06
3.08,4.77754777547776e-06
3.12,4.7785477854778605e-06
3.16,4.779547795477961e-06
3.2,4.780547805478061e-06
3.16,4.781547815478161e-06
3.08,4.782547825478262e-06
3.04,4.783547835478362e-06
3.0,4.784547845478455e-06
2.96,4.785547855478556e-06
2.96,4.786547865478656e-06
3.0,4.787547875478756e-06
3.0,4.7885478854788565e-06
3.04,4.789547895478957e-06
3.04,4.790547905479057e-06
3.08,4.791547915479157e-06
3.04,4.7925479254792575e-06
2.72,4.793547935479358e-06
1.76,4.794547945479458e-06
0.64,4.795547955479558e-06
-0.12,4.796547965479659e-06
-0.56,4.797547975479759e-06
-0.8,4.798547985479859e-06
-0.92,4.7995479954799595e-06
-0.72,4.80054800548006e-06
-0.32,4.80154801548016e-06
-0.12,4.80254802548026e-06
0.04,4.8035480354803606e-06
0.2,4.804548045480461e-06
0.24,4.805548055480561e-06
0.12,4.806548065480661e-06
0.04,4.807548075480762e-06
0.04,4.808548085480862e-06
0.12,4.809548095480955e-06
0.2,4.810548105481056e-06
0.12,4.811548115481156e-06
-0.08,4.812548125481256e-06
-0.24,4.8135481354813565e-06
-0.24,4.814548145481457e-06
-0.12,4.815548155481557e-06
-0.08,4.816548165481657e-06
-0.04,4.817548175481758e-06
0.04,4.818548185481858e-06
0.12,4.819548195481958e-06
0.2,4.820548205482058e-06
0.2,4.821548215482159e-06
0.16,4.822548225482259e-06
0.08,4.823548235482359e-06
-0.08,4.8245482454824595e-06
-0.08,4.82554825548256e-06
-0.08,4.82654826548266e-06
-0.04,4.82754827548276e-06
-0.04,4.828548285482861e-06
0.04,4.829548295482961e-06
0.08,4.830548305483061e-06
0.12,4.831548315483161e-06
0.12,4.832548325483262e-06
0.12,4.833548335483362e-06
0.0,4.8345483454834555e-06
-0.16,4.835548355483556e-06
-0.16,4.836548365483656e-06
-0.04,4.837548375483756e-06
0.08,4.8385483854838566e-06
0.12,4.839548395483957e-06
0.16,4.840548405484057e-06
0.2,4.841548415484157e-06
0.16,4.842548425484258e-06
0.16,4.843548435484358e-06
0.12,4.844548445484458e-06
0.04,4.8455484554845585e-06
-0.08,4.846548465484659e-06
-0.08,4.847548475484759e-06
-0.08,4.848548485484859e-06
-0.04,4.8495484954849596e-06
0.0,4.85054850548506e-06
0.04,4.85154851548516e-06
0.04,4.85254852548526e-06
0.08,4.853548535485361e-06
0.12,4.854548545485461e-06
0.16,4.855548555485561e-06
0.16,4.8565485654856615e-06
0.12,4.857548575485762e-06
0.04,4.858548585485862e-06
0.0,4.8595485954859555e-06
-0.04,4.860548605486056e-06
-0.08,4.861548615486156e-06
-0.08,4.862548625486256e-06
-0.08,4.863548635486357e-06
-0.04,4.864548645486457e-06
0.04,4.865548655486557e-06
0.08,4.8665486654866574e-06
0.12,4.867548675486758e-06
0.16,4.868548685486858e-06
0.12,4.869548695486958e-06
0.08,4.8705487054870585e-06
0.04,4.871548715487159e-06
0.0,4.872548725487259e-06
0.0,4.873548735487359e-06
0.0,4.87454874548746e-06
0.04,4.87554875548756e-06
0.0,4.87654876548766e-06
0.08,4.8775487754877604e-06
0.08,4.878548785487861e-06
0.04,4.879548795487961e-06
0.0,4.880548805488061e-06
0.04,4.8815488154881615e-06
0.04,4.882548825488262e-06
0.08,4.883548835488362e-06
0.04,4.8845488454884556e-06
0.08,4.885548855488556e-06
0.04,4.886548865488656e-06
0.04,4.887548875488756e-06
0.0,4.888548885488857e-06
0.04,4.889548895488957e-06
0.04,4.890548905489057e-06
0.04,4.8915489154891575e-06
0.08,4.892548925489258e-06
0.12,4.893548935489358e-06
0.08,4.894548945489458e-06
0.08,4.8955489554895586e-06
0.04,4.896548965489659e-06
0.04,4.897548975489759e-06
0.0,4.898548985489859e-06
0.04,4.89954899548996e-06
0.0,4.90054900549006e-06
0.04,4.90154901549016e-06
0.04,4.9025490254902605e-06
0.08,4.903549035490361e-06
0.04,4.904549045490461e-06
0.04,4.905549055490561e-06
0.04,4.9065490654906616e-06
0.04,4.907549075490762e-06
0.0,4.908549085490862e-06
0.04,4.909549095490956e-06
0.0,4.910549105491056e-06
0.04,4.911549115491156e-06
0.04,4.9125491254912564e-06
0.04,4.913549135491357e-06
0.04,4.914549145491457e-06
0.08,4.915549155491557e-06
0.04,4.9165491654916575e-06
0.08,4.917549175491758e-06
0.08,4.918549185491858e-06
0.08,4.919549195491958e-06
0.04,4.920549205492059e-06
0.04,4.921549215492159e-06
0.04,4.922549225492259e-06
0.04,4.9235492354923594e-06
0.04,4.92454924549246e-06
0.04,4.92554925549256e-06
0.04,4.92654926549266e-06
0.04,4.9275492754927605e-06
0.04,4.928549285492861e-06
0.04,4.929549295492961e-06
0.04,4.930549305493061e-06
0.08,4.931549315493162e-06
0.04,4.932549325493262e-06
0.08,4.933549335493362e-06
0.04,4.934549345493456e-06
0.08,4.935549355493556e-06
0.08,4.936549365493656e-06
0.04,4.9375493754937565e-06
0.04,4.938549385493857e-06
0.08,4.939549395493957e-06
0.04,4.940549405494057e-06
0.08,4.9415494154941576e-06
0.04,4.942549425494258e-06
0.04,4.943549435494358e-06
0.04,4.944549445494458e-06
0.04,4.945549455494559e-06
0.0,4.946549465494659e-06
0.04,4.947549475494759e-06
0.04,4.9485494854948595e-06
0.04,4.94954949549496e-06
0.04,4.95054950549506e-06
0.04,4.95154951549516e-06
0.04,4.952549525495261e-06
0.04,4.953549535495361e-06
0.0,4.954549545495461e-06
0.04,4.955549555495561e-06
0.04,4.956549565495662e-06
0.04,4.957549575495762e-06
0.08,4.958549585495862e-06
0.56,4.959549595495956e-06
1.56,4.960549605496056e-06
2.52,4.961549615496156e-06
3.16,4.9625496254962565e-06
3.6,4.963549635496357e-06
3.92,4.964549645496457e-06
3.96,4.965549655496557e-06
3.76,4.966549665496658e-06
3.4,4.967549675496758e-06
3.24,4.968549685496858e-06
3.04,4.9695496954969584e-06
2.88,4.970549705497059e-06
2.92,4.971549715497159e-06
3.04,4.972549725497259e-06
3.04,4.9735497354973595e-06
2.96,4.97454974549746e-06
2.88,4.97554975549756e-06
2.88,4.97654976549766e-06
2.96,4.977549775497761e-06
3.16,4.978549785497861e-06
3.3200000000000003,4.979549795497961e-06
3.3200000000000003,4.9805498054980614e-06
3.24,4.981549815498162e-06
3.16,4.982549825498262e-06
3.12,4.9835498354983555e-06
3.04,4.984549845498456e-06
2.96,4.985549855498556e-06
2.92,4.986549865498656e-06
2.88,4.987549875498757e-06
2.92,4.988549885498857e-06
3.04,4.989549895498957e-06
3.16,4.990549905499057e-06
3.16,4.991549915499158e-06
3.16,4.992549925499258e-06
3.12,4.993549935499358e-06
3.08,4.9945499454994585e-06
3.0,4.995549955499559e-06
2.96,4.996549965499659e-06
2.96,4.997549975499759e-06
2.96,4.99854998549986e-06
3.0,4.99954999549996e-06


==> figures/rfvt-1/2load-chirp.csv <==
#2026-06-12 13:52:18
#fstart;125000.0,bw;125000.0,sf;7,fc;915000000.0,fs;3000000.0,port;'porta'
#loads;2,modulation;'chirp',mcu;'stm32u031',board;'rfvt-1'
Frequency,PORT1_Magnitude,PORT1_Magnitude (dBuV),Unnamed: 3
910000000,-76.57878141,30.41091863,
910010000,-77.09153763,29.89816241,
910020000,-76.7239723,30.26572775,
910030000,-75.77357793,31.21612212,
910040000,-75.19454028,31.79515977,
910050000,-77.14423723,29.84546281,
910060000,-77.45064944,29.5390506,
910070000,-76.8673479,30.12235214,
910080000,-77.87069785,29.11900219,
910090000,-78.09709959,28.89260045,
910100000,-77.07634706,29.91335298,
910110000,-77.87796572,29.11173432,
910120000,-79.2484835,27.74121654,
910130000,-78.41200846,28.57769159,
910140000,-79.22687942,27.76282063,
910150000,-79.05716646,27.93253358,
910160000,-79.5279202,27.46177984,
910170000,-79.01210444,27.97759561,
910180000,-79.31743662,27.67226342,
910190000,-78.73605815,28.25364189,
910200000,-78.28939061,28.70030943,
910210000,-76.74092731,30.24877273,
910220000,-77.87063143,29.11906862,
910230000,-76.9964923,29.99320774,
910240000,-77.42896244,29.5607376,
910250000,-78.28063957,28.70906048,
910260000,-77.94980582,29.03989422,
910270000,-77.9377486,29.05195144,
910280000,-77.31938145,29.6703186,
910290000,-76.67554975,30.31415029,
910300000,-77.16883282,29.82086722,
910310000,-77.4935561,29.49614395,
910320000,-78.01550106,28.97419899,
910330000,-77.58405234,29.40564771,
910340000,-77.67597023,29.31372981,
910350000,-78.71660308,28.27309697,
910360000,-77.94867632,29.04102373,
910370000,-77.43405985,29.5556402,
910380000,-76.9522446,30.03745545,
910390000,-76.21906082,30.77063922,
910400000,-76.94741021,30.04228983,
910410000,-76.99753857,29.99216148,
910420000,-75.72075625,31.2689438,
910430000,-77.35798739,29.63171265,
910440000,-76.73939324,30.2503068,
910450000,-75.69353684,31.2961632,
910460000,-75.75170659,31.23799345,
910470000,-75.32082616,31.66887389,
910480000,-77.11817858,29.87152146,
910490000,-76.8001039,30.18959614,
910500000,-77.21732296,29.77237709,
910510000,-76.87750511,30.11219493,
910520000,-76.00566453,30.98403551,
910530000,-77.0076404,29.98205965,
910540000,-75.53205619,31.45764385,
910550000,-75.37705426,31.61264578,
910560000,-74.97328007,32.01641997,
910570000,-76.27539579,30.71430425,
910580000,-75.72388561,31.26581444,
910590000,-75.93134218,31.05835786,
910600000,-77.36500732,29.62469272,
910610000,-77.68805488,29.30164517,
910620000,-77.0092362,29.98046384,
910630000,-76.23276787,30.75693218,
910640000,-76.01595201,30.97374804,
910650000,-76.68925344,30.3004466,
910660000,-77.38968851,29.60001153,
910670000,-76.53150069,30.45819935,
910680000,-77.20187981,29.78782023,
910690000,-76.55954343,30.43015662,
910700000,-76.64514419,30.34455585,
910710000,-75.80750508,31.18219496,
910720000,-75.92719496,31.06250508,
910730000,-76.20767666,30.78202338,
910740000,-75.92849763,31.06120242,
910750000,-76.35900185,30.63069819,
910760000,-75.0444679,31.94523214,
910770000,-75.86319853,31.12650152,
910780000,-75.85068557,31.13901447,
910790000,-76.17238693,30.81731312,
910800000,-76.69709876,30.29260128,
910810000,-75.55671352,31.43298652,
910820000,-76.3258455,30.66385454,
910830000,-75.60176475,31.38793529,
910840000,-75.16709874,31.8226013,
910850000,-75.26839716,31.72130289,
910860000,-76.86904471,30.12065534,
910870000,-77.96904618,29.02065386,
910880000,-76.39228909,30.59741095,
910890000,-75.55840083,31.43129921,
910900000,-75.91222186,31.07747819,
910910000,-76.92421531,30.06548474,
910920000,-76.1747026,30.81499744,
910930000,-76.58306753,30.40663252,
910940000,-75.88419848,31.10550156,
910950000,-76.44211681,30.54758323,
910960000,-75.60818098,31.38151906,
910970000,-76.61353019,30.37616986,
910980000,-76.87368177,30.11601827,
910990000,-74.8747438,32.11495624,
911000000,-74.56403393,32.42566611,
911010000,-76.26407823,30.72562182,
911020000,-74.73968037,32.25001968,
911030000,-73.81694504,33.172755,
911040000,-74.82961626,32.16008379,
911050000,-74.56660562,32.42309443,
911060000,-73.92388358,33.06581646,
911070000,-74.23944816,32.75025188,
911080000,-74.13172968,32.85797037,
911090000,-74.4630019,32.52669814,
911100000,-72.99690214,33.9927979,
911110000,-73.82749134,33.1622087,
911120000,-74.30760586,32.68209418,
911130000,-73.00144306,33.98825699,
911140000,-74.71097612,32.27872392,
911150000,-75.11831235,31.87138769,
911160000,-74.92973228,32.05996776,
911170000,-75.13513199,31.85456805,
911180000,-73.85769212,33.13200792,
911190000,-74.15166731,32.83803274,
911200000,-74.24317754,32.74652251,
911210000,-73.58658315,33.40311689,
911220000,-74.06137711,32.92832293,
911230000,-76.20686076,30.78283929,
911240000,-74.65483541,32.33486464,
911250000,-76.13214588,30.85755416,
911260000,-75.3454248,31.64427524,
911270000,-77.26138959,29.72831045,
911280000,-74.71703161,32.27266843,
911290000,-74.43736409,32.55233596,
911300000,-76.21922628,30.77047376,
911310000,-76.36492688,30.62477316,
911320000,-76.87988258,30.10981746,
911330000,-76.64785381,30.34184624,
911340000,-75.20683685,31.7828632,
911350000,-76.07890512,30.91079493,
911360000,-76.92360855,30.0660915,
911370000,-76.70817628,30.28152376,
911380000,-76.06022749,30.92947255,
911390000,-75.95419078,31.03550926,
911400000,-76.13405091,30.85564914,
911410000,-76.7861067,30.20359335,
911420000,-75.45217645,31.5375236,
911430000,-75.83432658,31.15537346,
911440000,-75.29898298,31.69071706,
911450000,-75.18175068,31.80794936,
911460000,-75.2685245,31.72117555,
911470000,-72.3694145,34.62028554,
911480000,-72.06693265,34.92276739,
911490000,-72.53745101,34.45224904,
911500000,-72.40725343,34.58244661,
911510000,-72.04912722,34.94057282,
911520000,-72.22301917,34.76668087,
911530000,-72.75570542,34.23399462,
911540000,-72.67357547,34.31612457,
911550000,-72.3803809,34.60931914,
911560000,-72.16318001,34.82652003,
911570000,-72.62980159,34.35989846,
911580000,-71.55737117,35.43232887,
911590000,-74.44248452,32.54721552,
911600000,-74.49757808,32.49212196,
911610000,-74.69734388,32.29235616,
911620000,-72.7642235,34.22547654,
911630000,-74.00340704,32.986293,
911640000,-73.84610892,33.14359112,
911650000,-74.15894739,32.83075266,
911660000,-73.55946006,33.43023998,
911670000,-72.3369397,34.65276035,
911680000,-75.16000506,31.82969499,
911690000,-74.76990995,32.21979009,
911700000,-74.73424243,32.25545761,
911710000,-74.00077454,32.9889255,
911720000,-74.59789388,32.39180616,
911730000,-74.14460588,32.84509416,
911740000,-76.20888104,30.780819,
911750000,-74.3428477,32.64685234,
911760000,-74.54415985,32.44554019,
911770000,-75.81050192,31.17919812,
911780000,-74.56203183,32.42766821,
911790000,-75.34116385,31.64853619,
911800000,-74.6038988,32.38580125,
911810000,-75.87502696,31.11467309,
911820000,-77.79695663,29.19274341,
911830000,-75.51497418,31.47472586,
911840000,-74.93247755,32.05722249,
911850000,-75.6520915,31.33760854,
911860000,-73.84047779,33.14922225,
911870000,-72.89743705,34.09226299,
911880000,-74.59279084,32.3969092,
911890000,-72.93834485,34.05135519,
911900000,-73.56606742,33.42363262,
911910000,-74.85058346,32.13911658,
911920000,-73.56947893,33.42022111,
911930000,-72.24020133,34.74949871,
911940000,-70.33129016,36.65840988,
911950000,-69.01678423,37.97291581,
911960000,-70.16272639,36.82697365,
911970000,-69.84805203,37.14164801,
911980000,-69.36176236,37.62793768,
911990000,-70.57423099,36.41546905,
912000000,-70.3136697,36.67603034,
912010000,-71.63101638,35.35868367,
912020000,-70.60329448,36.38640556,
912030000,-70.91256207,36.07713797,
912040000,-69.70586803,37.28383201,
912050000,-70.63305178,36.35664826,
912060000,-70.53674102,36.45295902,
912070000,-71.35853597,35.63116407,
912080000,-71.28439553,35.70530452,
912090000,-71.12812443,35.86157561,
912100000,-71.70141711,35.28828294,
912110000,-71.13380041,35.85589963,
912120000,-71.51902383,35.47067621,
912130000,-71.69388396,35.29581609,
912140000,-73.98425667,33.00544337,
912150000,-75.20617557,31.78352447,
912160000,-74.560858,32.42884205,
912170000,-75.33021577,31.65948427,
912180000,-74.31419675,32.6755033,
912190000,-75.00525556,31.98444448,
912200000,-73.89263423,33.09706582,
912210000,-73.95186552,33.03783453,
912220000,-73.57871255,33.41098749,
912230000,-73.89207437,33.09762568,
912240000,-74.54537264,32.4443274,
912250000,-72.36082611,34.62887394,
912260000,-73.78157436,33.20812569,
912270000,-74.5459678,32.44373224,
912280000,-72.98437449,34.00532555,
912290000,-71.95125848,35.03844156,
912300000,-70.69163107,36.29806897,
912310000,-71.0194735,35.97022655,
912320000,-71.44838363,35.54131642,
912330000,-71.28559683,35.70410321,
912340000,-70.3508554,36.63884464,
912350000,-70.22445416,36.76524588,
912360000,-68.97387799,38.01582205,
912370000,-68.68433301,38.30536703,
912380000,-68.23480021,38.75489983,
912390000,-67.73273274,39.2569673,
912400000,-67.299403,39.69029704,
912410000,-68.58540691,38.40429314,
912420000,-69.88911864,37.1005814,
912430000,-71.33541875,35.6542813,
912440000,-70.51494049,36.47475955,
912450000,-70.01349973,36.97620031,
912460000,-68.70469695,38.28500309,
912470000,-70.92565578,36.06404427,
912480000,-70.81098515,36.17871489,
912490000,-69.20153493,37.78816511,
912500000,-69.6143915,37.37530855,
912510000,-68.72483716,38.26486288,
912520000,-69.59507259,37.39462745,
912530000,-69.62545355,37.36424649,
912540000,-69.3332918,37.65640825,
912550000,-68.79846997,38.19123008,
912560000,-68.38577866,38.60392139,
912570000,-68.78974062,38.19995943,
912580000,-70.6388394,36.35086065,
912590000,-69.32069338,37.66900666,
912600000,-69.51483894,37.4748611,
912610000,-69.96252082,37.02717922,
912620000,-70.17625752,36.81344252,
912630000,-69.86949294,37.12020711,
912640000,-70.59877072,36.39092932,
912650000,-70.30914014,36.6805599,
912660000,-70.97627124,36.0134288,
912670000,-71.95230849,35.03739156,
912680000,-71.36791939,35.62178065,
912690000,-70.2961115,36.69358854,
912700000,-71.33527621,35.65442384,
912710000,-70.88046678,36.10923326,
912720000,-69.36391063,37.62578941,
912730000,-70.40763065,36.58206939,
912740000,-69.34865907,37.64104097,
912750000,-69.19099635,37.79870369,
912760000,-69.03128898,37.95841106,
912770000,-70.14490373,36.84479632,
912780000,-70.00928917,36.98041088,
912790000,-68.89314565,38.09655439,
912800000,-69.27784222,37.71185782,
912810000,-68.70837099,38.28132905,
912820000,-67.43655642,39.55314362,
912830000,-67.83533786,39.15436218,
912840000,-67.20007169,39.78962835,
912850000,-67.0832346,39.90646544,
912860000,-67.38601157,39.60368847,
912870000,-67.35669166,39.63300839,
912880000,-67.44560569,39.54409435,
912890000,-68.01322294,38.97647711,
912900000,-67.26678249,39.72291756,
912910000,-67.05944147,39.93025857,
912920000,-67.52043868,39.46926137,
912930000,-68.19475547,38.79494457,
912940000,-66.78678558,40.20291446,
912950000,-66.13261019,40.85708985,
912960000,-65.26167277,41.72802727,
912970000,-65.66365753,41.32604252,
912980000,-66.8286782,40.16102184,
912990000,-67.55295686,39.43674318,
913000000,-66.39598747,40.59371257,
913010000,-64.81214252,42.17755752,
913020000,-66.01746948,40.97223056,
913030000,-65.62313933,41.36656071,
913040000,-66.39432248,40.59537756,
913050000,-66.51998206,40.46971799,
913060000,-67.11700511,39.87269494,
913070000,-69.93729353,37.05240651,
913080000,-68.24638092,38.74331912,
913090000,-68.10888477,38.88081527,
913100000,-69.12719706,37.86250299,
913110000,-68.6268077,38.36289234,
913120000,-68.56872677,38.42097327,
913130000,-67.61615129,39.37354875,
913140000,-68.73591414,38.25378591,
913150000,-67.67132805,39.31837199,
913160000,-67.91000948,39.07969057,
913170000,-66.00344364,40.9862564,
913180000,-68.23406513,38.75563491,
913190000,-67.93974368,39.04995636,
913200000,-67.00706546,39.98263458,
913210000,-66.95346144,40.0362386,
913220000,-67.29613455,39.69356549,
913230000,-67.08549243,39.90420762,
913240000,-66.65290351,40.33679653,
913250000,-65.77819267,41.21150738,
913260000,-66.72815084,40.26154921,
913270000,-67.70968509,39.28001495,
913280000,-65.46679935,41.52290069,
913290000,-65.71306124,41.27663881,
913300000,-64.29644481,42.69325524,
913310000,-64.6447279,42.34497214,
913320000,-64.01335564,42.9763444,
913330000,-63.32289297,43.66680707,
913340000,-64.5328781,42.45682195,
913350000,-65.40627111,41.58342893,
913360000,-64.40997389,42.57972616,
913370000,-65.10826605,41.88143399,
913380000,-64.35807046,42.63162958,
913390000,-63.94474977,43.04495027,
913400000,-64.78249446,42.20720559,
913410000,-64.72381461,42.26588543,
913420000,-65.0147275,41.97497254,
913430000,-66.79653418,40.19316587,
913440000,-67.08727527,39.90242477,
913450000,-62.33194073,44.65775932,
913460000,-64.94736647,42.04233357,
913470000,-64.61883869,42.37086135,
913480000,-63.19769007,43.79200997,
913490000,-62.64539621,44.34430384,
913500000,-63.17532993,43.81437011,
913510000,-63.74793322,43.24176682,
913520000,-63.4661962,43.52350384,
913530000,-63.38042913,43.60927091,
913540000,-62.77515082,44.21454922,
913550000,-62.9099834,44.07971664,
913560000,-62.43894087,44.55075917,
913570000,-65.4889544,41.50074565,
913580000,-63.73837166,43.25132838,
913590000,-64.60675782,42.38294222,
913600000,-65.41034279,41.57935725,
913610000,-64.49894033,42.49075972,
913620000,-64.69039211,42.29930793,
913630000,-65.2614731,41.72822695,
913640000,-63.74203371,43.24766633,
913650000,-65.53840989,41.45129015,
913660000,-64.9271755,42.06252454,
913670000,-64.63445725,42.3552428,
913680000,-63.69649023,43.29320981,
913690000,-63.73524989,43.25445016,
913700000,-63.02458442,43.96511562,
913710000,-64.15479601,42.83490403,
913720000,-64.14738978,42.84231027,
913730000,-64.8423232,42.14737685,
913740000,-66.57707445,40.41262559,
913750000,-64.39273454,42.5969655,
913760000,-64.34500568,42.64469436,
913770000,-64.04145672,42.94824332,
913780000,-66.24235573,40.74734432,
913790000,-64.11905269,42.87064735,
913800000,-64.93740559,42.05229445,
913810000,-60.75321513,46.23648492,
913820000,-61.26836227,45.72133777,
913830000,-61.95306527,45.03663478,
913840000,-60.75160242,46.23809763,
913850000,-59.58005247,47.40964757,
913860000,-59.01880531,47.97089474,
913870000,-57.78445075,49.20524929,
913880000,-57.60327145,49.3864286,
913890000,-58.70125932,48.28844072,
913900000,-57.4223013,49.56739874,
913910000,-56.95028348,50.03941656,
913920000,-58.26617802,48.72352202,
913930000,-58.27949606,48.71020398,
913940000,-58.94259796,48.04710208,
913950000,-58.66268513,48.32701492,
913960000,-58.61537824,48.3743218,
913970000,-59.08625485,47.90344519,
913980000,-63.08604199,43.90365805,
913990000,-63.13827843,43.85142161,
914000000,-61.75234811,45.23735193,
914010000,-62.35523808,44.63446196,
914020000,-62.01848158,44.97121846,
914030000,-62.27155359,44.71814646,
914040000,-61.54216609,45.44753395,
914050000,-61.41418173,45.57551831,
914060000,-61.79463209,45.19506795,
914070000,-62.53801772,44.45168232,
914080000,-58.77729906,48.21240098,
914090000,-56.85874934,50.13095071,
914100000,-62.30890151,44.68079854,
914110000,-62.02324297,44.96645707,
914120000,-61.0964017,45.89329835,
914130000,-63.17075397,43.81894607,
914140000,-62.17131315,44.81838689,
914150000,-62.22694833,44.76275172,
914160000,-61.14951325,45.8401868,
914170000,-63.24193486,43.74776518,
914180000,-62.22547921,44.76422083,
914190000,-62.30487293,44.68482711,
914200000,-62.55986843,44.42983162,
914210000,-61.08067467,45.90902537,
914220000,-59.62147654,47.3682235,
914230000,-59.9401726,47.04952744,
914240000,-60.46622716,46.52347288,
914250000,-61.2212562,45.76844384,
914260000,-59.96357982,47.02612023,
914270000,-59.73048653,47.25921352,
914280000,-60.44479154,46.5449085,
914290000,-55.86988888,51.11981117,
914300000,-54.72766039,52.26203965,
914310000,-57.27996071,49.70973934,
914320000,-57.92970717,49.05999288,
914330000,-57.99419961,48.99550044,
914340000,-58.15124385,48.8384562,
914350000,-57.79026951,49.19943053,
914360000,-56.9914502,49.99824985,
914370000,-57.84317208,49.14652797,
914380000,-50.73077364,56.2589264,
914390000,-50.67496132,56.31473873,
914400000,-52.63409379,54.35560625,
914410000,-58.36024224,48.6294578,
914420000,-56.77295165,50.21674839,
914430000,-51.68080572,55.30889433,
914440000,-58.32398222,48.66571782,
914450000,-58.89838903,48.09131101,
914460000,-57.60673445,49.38296559,
914470000,-57.48745496,49.50224508,
914480000,-58.60164412,48.38805593,
914490000,-58.06086817,48.92883187,
914500000,-61.45136988,45.53833017,
914510000,-60.85729212,46.13240793,
914520000,-58.83227352,48.15742652,
914530000,-60.00281509,46.98688495,
914540000,-60.96729755,46.02240249,
914550000,-60.40232205,46.58737799,
914560000,-59.97392609,47.01577395,
914570000,-60.83917109,46.15052895,
914580000,-61.15474271,45.83495733,
914590000,-59.07466345,47.9150366,
914600000,-60.74839658,46.24130346,
914610000,-60.48009903,46.50960101,
914620000,-58.52059685,48.46910319,
914630000,-60.12437012,46.86532992,
914640000,-60.18678619,46.80291385,
914650000,-60.07441028,46.91528976,
914660000,-61.11955469,45.87014536,
914670000,-60.37177125,46.61792879,
914680000,-61.07814337,45.91155668,
914690000,-60.28204952,46.70765052,
914700000,-61.07009848,45.91960156,
914710000,-55.59703337,51.39266667,
914720000,-59.81716673,47.17253332,
914730000,-59.95323685,47.03646319,
914740000,-54.05678875,52.9329113,
914750000,-52.11444534,54.8752547,
914760000,-51.74195338,55.24774666,
914770000,-48.15705954,58.83264051,
914780000,-48.1414296,58.84827044,
914790000,-48.22372827,58.76597177,
914800000,-49.04140846,57.94829159,
914810000,-49.10224984,57.88745021,
914820000,-48.53574015,58.45395989,
914830000,-49.08843074,57.9012693,
914840000,-48.47641928,58.51328077,
914850000,-48.13797832,58.85172172,
914860000,-48.99001794,57.9996821,
914870000,-48.56820448,58.42149557,
914880000,-49.67852834,57.31117171,
914890000,-57.44723602,49.54246402,
914900000,-61.07761843,45.91208161,
914910000,-61.43628436,45.55341568,
914920000,-60.20392664,46.7857734,
914930000,-60.62514253,46.36455752,
914940000,-61.50061297,45.48908708,
914950000,-60.97030837,46.01939168,
914960000,-61.38409825,45.60560179,
914970000,-61.5008013,45.48889874,
914980000,-60.28691298,46.70278707,
914990000,-60.87998044,46.1097196,
915000000,-42.70236259,64.28733745,
915010000,-60.6273973,46.36230274,
915020000,-60.52250897,46.46719108,
915030000,-60.11029435,46.8794057,
915040000,-59.1216774,47.86802264,
915050000,-59.65317302,47.33652702,
915060000,-59.98926612,47.00043392,
915070000,-60.34017653,46.64952352,
915080000,-60.32879714,46.66090291,
915090000,-61.34089275,45.64880729,
915100000,-59.99678062,46.99291943,
915110000,-56.96696861,50.02273143,
915120000,-49.17498858,57.81471146,
915130000,-48.9341723,58.05552774,
915140000,-48.9835038,58.00619625,
915150000,-49.33707276,57.65262728,
915160000,-48.55795385,58.43174619,
915170000,-49.1023965,57.88730355,
915180000,-48.63555975,58.3541403,
915190000,-47.387218,59.60248205,
915200000,-47.89293594,59.09676411,
915210000,-48.37040042,58.61929963,
915220000,-47.4312416,59.55845845,
915230000,-48.14770794,58.8419921,
915240000,-55.59083111,51.39886893,
915250000,-60.12100004,46.8687,
915260000,-62.0787662,44.91093384,
915270000,-62.12959769,44.86010236,
915280000,-58.77243469,48.21726535,
915290000,-60.72819558,46.26150446,
915300000,-61.99722136,44.99247868,
915310000,-58.69203945,48.2976606,
915320000,-58.99889716,47.99080289,
915330000,-55.49701466,51.49268539,
915340000,-62.11219748,44.87750256,
915350000,-60.13413714,46.8555629,
915360000,-58.43741284,48.5522872,
915370000,-58.58583109,48.40386895,
915380000,-57.75442922,49.23527083,
915390000,-58.37196595,48.61773409,
915400000,-59.12355315,47.86614689,
915410000,-57.06018804,49.929512,
915420000,-59.25372404,47.735976,
915430000,-60.65016095,46.33953909,
915440000,-59.07840232,47.91129772,
915450000,-59.79318034,47.1965197,
915460000,-59.74019316,47.24950688,
915470000,-59.81147799,47.17822205,
915480000,-58.3727189,48.61698114,
915490000,-60.02343502,46.96626502,
915500000,-59.74790831,47.24179173,
915510000,-59.86652241,47.12317764,
915520000,-60.63158918,46.35811087,
915530000,-58.59064685,48.3990532,
915540000,-59.93419823,47.05550181,
915550000,-59.43219385,47.55750619,
915560000,-60.20052308,46.78917697,
915570000,-60.40565491,46.58404513,
915580000,-58.73547107,48.25422897,
915590000,-58.73469562,48.25500442,
915600000,-59.62550457,47.36419548,
915610000,-59.44449378,47.54520627,
915620000,-58.48925376,48.50044628,
915630000,-59.03272349,47.95697655,
915640000,-54.75303102,52.23666903,
915650000,-55.95932413,51.03037591,
915660000,-57.73736707,49.25233297,
915670000,-58.18235215,48.8073479,
915680000,-59.30535403,47.68434602,
915690000,-56.49285174,50.4968483,
915700000,-57.98935089,49.00034915,
915710000,-59.87476242,47.11493763,
915720000,-58.95128168,48.03841836,
915730000,-60.43959117,46.55010887,
915740000,-60.79197266,46.19772739,
915750000,-60.51739882,46.47230123,
915760000,-59.63390242,47.35579762,
915770000,-60.3249633,46.66473675,
915780000,-58.87429944,48.1154006,
915790000,-59.35882602,47.63087403,
915800000,-62.58732245,44.4023776,
915810000,-63.80192908,43.18777096,
915820000,-63.11639575,43.87330429,
915830000,-63.48605543,43.50364461,
915840000,-62.87597011,44.11372993,
915850000,-64.14387599,42.84582405,
915860000,-64.022249,42.96745105,
915870000,-65.01745066,41.97224938,
915880000,-63.20792635,43.7817737,
915890000,-61.36278436,45.62691568,
915900000,-63.07174637,43.91795368,
915910000,-62.44114791,44.54855213,
915920000,-61.61492889,45.37477115,
915930000,-61.52104396,45.46865609,
915940000,-63.41169284,43.5780072,
915950000,-63.52774674,43.46195331,
915960000,-62.39590631,44.59379373,
915970000,-62.00006382,44.98963623,
915980000,-62.66623177,44.32346827,
915990000,-62.14298348,44.84671656,
916000000,-62.49684664,44.49285341,
916010000,-63.28027582,43.70942422,
916020000,-62.82493867,44.16476137,
916030000,-61.88265468,45.10704536,
916040000,-60.77075491,46.21894513,
916050000,-60.7443548,46.24534524,
916060000,-61.33407859,45.65562145,
916070000,-60.25018473,46.73951532,
916080000,-60.825669,46.16403105,
916090000,-60.84329485,46.1464052,
916100000,-60.64525225,46.3444478,
916110000,-60.98797551,46.00172453,
916120000,-62.05664924,44.93305081,
916130000,-61.76588255,45.2238175,
916140000,-60.73329708,46.25640297,
916150000,-62.48355115,44.5061489,
916160000,-62.62041746,44.36928258,
916170000,-62.15455698,44.83514307,
916180000,-63.72888462,43.26081543,
916190000,-63.59297111,43.39672893,
916200000,-64.33628764,42.6534124,
916210000,-63.15752144,43.8321786,
916220000,-63.45111807,43.53858197,
916230000,-63.08051678,43.90918326,
916240000,-63.72307362,43.26662642,
916250000,-63.53528652,43.45441352,
916260000,-63.5223177,43.46738234,
916270000,-63.61681891,43.37288113,
916280000,-63.98060551,43.00909453,
916290000,-63.54544162,43.44425843,
916300000,-65.30649567,41.68320437,
916310000,-65.04721655,41.94248349,
916320000,-62.91403099,44.07566905,
916330000,-64.68893026,42.30076978,
916340000,-65.68852146,41.30117859,
916350000,-64.23977229,42.74992776,
916360000,-64.64305459,42.34664546,
916370000,-65.866273,41.12342705,
916380000,-64.84343572,42.14626432,
916390000,-65.69159486,41.29810518,
916400000,-66.6292824,40.36041764,
916410000,-67.07977644,39.90992361,
916420000,-66.15150864,40.8381914,
916430000,-66.38922936,40.60047068,
916440000,-65.05410109,41.93559896,
916450000,-66.04913418,40.94056586,
916460000,-65.66662138,41.32307866,
916470000,-66.42776778,40.56193226,
916480000,-64.27336084,42.7163392,
916490000,-64.30885438,42.68084566,
916500000,-65.21281952,41.77688052,
916510000,-65.43048453,41.55921551,
916520000,-66.27984347,40.70985658,
916530000,-64.11229265,42.87740739,
916540000,-64.65060124,42.33909881,
916550000,-65.38281947,41.60688058,
916560000,-67.11249967,39.87720037,
916570000,-66.16758474,40.8221153,
916580000,-65.35527612,41.63442393,
916590000,-64.76565324,42.2240468,
916600000,-65.92187449,41.06782556,
916610000,-66.68536503,40.30433502,
916620000,-66.85650519,40.13319485,
916630000,-65.14555781,41.84414223,
916640000,-65.12952018,41.86017986,
916650000,-65.06361856,41.92608148,
916660000,-63.7121127,43.27758734,
916670000,-63.50911855,43.4805815,
916680000,-63.4996118,43.49008824,
916690000,-65.47033896,41.51936108,
916700000,-64.52841976,42.46128028,
916710000,-64.57998912,42.40971092,
916720000,-66.70269833,40.28700172,
916730000,-67.52119702,39.46850303,
916740000,-66.70479141,40.28490863,
916750000,-66.95468771,40.03501233,
916760000,-67.66418205,39.32551799,
916770000,-68.46600855,38.52369149,
916780000,-68.04419869,38.94550135,
916790000,-69.06723434,37.9224657,
916800000,-67.23698978,39.75271026,
916810000,-68.99261061,37.99708944,
916820000,-69.08821637,37.90148367,
916830000,-68.15151024,38.83818981,
916840000,-67.70259399,39.28710605,
916850000,-68.72169468,38.26800537,
916860000,-69.79216134,37.19753871,
916870000,-68.83497891,38.15472114,
916880000,-68.74263193,38.24706811,
916890000,-69.71668372,37.27301632,
916900000,-68.84089244,38.14880761,
916910000,-70.30186679,36.68783325,
916920000,-69.50813956,37.48156048,
916930000,-68.94158133,38.04811871,
916940000,-68.60690136,38.38279868,
916950000,-68.11270887,38.87699117,
916960000,-67.02725305,39.96244699,
916970000,-67.13771486,39.85198518,
916980000,-67.91198118,39.07771886,
916990000,-66.82243611,40.16726393,
917000000,-67.21681098,39.77288907,
917010000,-67.29803508,39.69166497,
917020000,-67.18279707,39.80690297,
917030000,-68.03973047,38.94996957,
917040000,-66.27329798,40.71640207,
917050000,-68.37953644,38.61016361,
917060000,-68.63542278,38.35427726,
917070000,-69.88006151,37.10963854,
917080000,-70.81700588,36.17269416,
917090000,-70.72861466,36.26108538,
917100000,-69.11555785,37.87414219,
917110000,-67.27310413,39.71659591,
917120000,-68.32992261,38.65977743,
917130000,-68.69096413,38.29873592,
917140000,-66.9172375,40.07246255,
917150000,-66.57095014,40.4187499,
917160000,-66.79530897,40.19439107,
917170000,-68.40828636,38.58141368,
917180000,-67.71946907,39.27023098,
917190000,-67.99619131,38.99350873,
917200000,-68.20699207,38.78270797,
917210000,-68.16277067,38.82692938,
917220000,-68.11636064,38.87333941,
917230000,-70.38650754,36.6031925,
917240000,-70.31035631,36.67934374,
917250000,-69.43907824,37.5506218,
917260000,-70.82144719,36.16825285,
917270000,-71.26062559,35.72907445,
917280000,-71.94001938,35.04968066,
917290000,-71.73712491,35.25257513,
917300000,-71.41661556,35.57308448,
917310000,-71.83237503,35.15732501,
917320000,-71.88575674,35.10394331,
917330000,-70.90673125,36.08296879,
917340000,-72.98421077,34.00548927,
917350000,-71.79668008,35.19301996,
917360000,-72.3856249,34.60407514,
917370000,-71.73590335,35.2537967,
917380000,-71.14849819,35.84120186,
917390000,-71.01724388,35.97245616,
917400000,-73.31589224,33.67380781,
917410000,-70.77834619,36.21135385,
917420000,-70.59608008,36.39361996,
917430000,-71.58809597,35.40160407,
917440000,-71.32050734,35.6691927,
917450000,-70.28676293,36.70293711,
917460000,-70.73885408,36.25084596,
917470000,-69.11762892,37.87207112,
917480000,-69.38250652,37.60719352,
917490000,-70.89072929,36.09897076,
917500000,-70.53272456,36.45697548,
917510000,-70.35654906,36.63315098,
917520000,-69.59771485,37.3919852,
917530000,-69.55207317,37.43762688,
917540000,-70.50218868,36.48751136,
917550000,-70.74464045,36.2450596,
917560000,-68.92794949,38.06175056,
917570000,-69.81154534,37.1781547,
917580000,-69.60526126,37.38443878,
917590000,-70.78025234,36.2094477,
917600000,-67.73981781,39.24988224,
917610000,-68.12621448,38.86348557,
917620000,-68.91577381,38.07392623,
917630000,-69.71687109,37.27282896,
917640000,-70.43801471,36.55168533,
917650000,-69.75509509,37.23460495,
917660000,-71.00116607,35.98853397,
917670000,-71.18159198,35.80810806,
917680000,-72.14058021,34.84911983,
917690000,-71.98480853,35.00489152,
917700000,-71.67433245,35.31536759,
917710000,-73.46883356,33.52086648,
917720000,-74.90125881,32.08844124,
917730000,-75.26370796,31.72599208,
917740000,-74.33763375,32.6520663,
917750000,-72.3997434,34.58995665,
917760000,-73.37772586,33.61197418,
917770000,-75.04086258,31.94883746,
917780000,-74.73810633,32.25159371,
917790000,-74.30766092,32.68203912,
917800000,-74.65620955,32.3334905,
917810000,-74.50882897,32.48087108,
917820000,-74.95015935,32.03954069,
917830000,-74.81239451,32.17730554,
917840000,-75.527911,31.46178904,
917850000,-73.96870391,33.02099614,
917860000,-73.87164397,33.11805607,
917870000,-72.25661071,34.73308934,
917880000,-72.12962591,34.86007413,
917890000,-73.09819493,33.89150511,
917900000,-73.15642745,33.8332726,
917910000,-72.29306407,34.69663597,
917920000,-71.61844041,35.37125963,
917930000,-72.97263455,34.01706549,
917940000,-72.82867311,34.16102693,
917950000,-70.33879143,36.65090861,
917960000,-70.04940603,36.94029401,
917970000,-71.67996567,35.30973437,
917980000,-70.78336261,36.20633743,
917990000,-70.60184336,36.38785668,
918000000,-72.2203053,34.76939474,
918010000,-70.94693087,36.04276917,
918020000,-70.41891877,36.57078127,
918030000,-70.37382137,36.61587867,
918040000,-71.28819548,35.70150456,
918050000,-70.66092406,36.32877598,
918060000,-71.67718349,35.31251655,
918070000,-74.79423124,32.1954688,
918080000,-74.77629775,32.21340229,
918090000,-75.73759604,31.252104,
918100000,-76.51434042,30.47535962,
918110000,-74.80653116,32.18316889,
918120000,-75.802076,31.18762405,
918130000,-76.41201142,30.57768863,
918140000,-75.15662944,31.8330706,
918150000,-75.66063065,31.3290694,
918160000,-75.70179735,31.28790269,
918170000,-76.2224067,30.76729334,
918180000,-75.60962541,31.38007463,
918190000,-74.80638946,32.18331059,
918200000,-74.29854571,32.69115433,
918210000,-73.59650281,33.39319723,
918220000,-75.12431025,31.86538979,
918230000,-73.97450768,33.01519236,
918240000,-74.70592943,32.28377061,
918250000,-75.29336391,31.69633614,
918260000,-75.70486466,31.28483539,
918270000,-75.17040819,31.81929185,
918280000,-76.05309495,30.9366051,
918290000,-75.89394991,31.09575013,
918300000,-74.56122797,32.42847207,
918310000,-75.07895623,31.91074381,
918320000,-75.62697892,31.36272112,
918330000,-74.76030646,32.22939359,
918340000,-74.99523849,31.99446156,
918350000,-74.10171636,32.88798368,
918360000,-73.87700442,33.11269562,
918370000,-74.83447049,32.15522955,
918380000,-74.06313612,32.92656392,
918390000,-75.30104583,31.68865422,
918400000,-73.74038026,33.24931978,
918410000,-72.52871739,34.46098265,
918420000,-73.5629785,33.42672155,
918430000,-73.95695518,33.03274486,
918440000,-73.93920205,33.050498,
918450000,-72.05514053,34.93455951,
918460000,-72.6498808,34.33981925,
918470000,-72.9280242,34.06167584,
918480000,-73.16787246,33.82182758,
918490000,-72.71163868,34.27806136,
918500000,-72.63077653,34.35892351,
918510000,-72.36907637,34.62062367,
918520000,-73.24278804,33.746912,
918530000,-73.75998944,33.2297106,
918540000,-74.5662296,32.42347044,
918550000,-74.87188371,32.11781633,
918560000,-75.3223481,31.66735195,
918570000,-74.84600853,32.14369151,
918580000,-75.93869627,31.05100377,
918590000,-74.70170709,32.28799295,
918600000,-76.48720519,30.50249486,
918610000,-76.18253557,30.80716448,
918620000,-77.15242543,29.83727462,
918630000,-76.11046875,30.87923129,
918640000,-77.8857573,29.10394274,
918650000,-76.18395114,30.8057489,
918660000,-75.4903492,31.49935085,
918670000,-75.49234716,31.49735289,
918680000,-76.67955579,30.31014426,
918690000,-76.23215695,30.75754309,
918700000,-76.08604529,30.90365476,
918710000,-76.46456477,30.52513527,
918720000,-75.15505804,31.834642,
918730000,-75.86090261,31.12879743,
918740000,-75.38467251,31.60502753,
918750000,-76.32445082,30.66524922,
918760000,-76.93885122,30.05084882,
918770000,-76.99909337,29.99060668,
918780000,-74.95507423,32.03462581,
918790000,-74.60521342,32.38448663,
918800000,-75.49918817,31.49051188,
918810000,-74.63052293,32.35917711,
918820000,-74.37626392,32.61343612,
918830000,-77.02907761,29.96062243,
918840000,-73.86412618,33.12557387,
918850000,-75.50796014,31.4817399,
918860000,-74.68687569,32.30282435,
918870000,-74.90554717,32.08415288,
918880000,-74.75905039,32.23064966,
918890000,-74.59058865,32.39911139,
918900000,-74.99940052,31.99029953,
918910000,-75.96790047,31.02179958,
918920000,-75.85182828,31.13787176,
918930000,-74.70206127,32.28763877,
918940000,-76.24179303,30.74790702,
918950000,-74.04609506,32.94360499,
918960000,-76.10351453,30.88618551,
918970000,-74.46080599,32.52889406,
918980000,-75.49267837,31.49702167,
918990000,-75.73646346,31.25323658,
919000000,-75.80197271,31.18772733,
919010000,-76.00681313,30.98288691,
919020000,-76.58749681,30.40220323,
919030000,-75.66412603,31.32557402,
919040000,-75.18966967,31.80003037,
919050000,-75.652829,31.33687105,
919060000,-75.57624527,31.41345478,
919070000,-76.16283189,30.82686815,
919080000,-76.20918462,30.78051543,
919090000,-76.90500178,30.08469827,
919100000,-77.02611262,29.96358742,
919110000,-75.65013475,31.33956529,
919120000,-77.19072724,29.79897281,
919130000,-76.96144661,30.02825343,
919140000,-76.98829522,30.00140483,
919150000,-78.31744767,28.67225237,
919160000,-77.23132667,29.75837337,
919170000,-76.8631792,30.12652084,
919180000,-77.72063203,29.26906802,
919190000,-76.37509937,30.61460067,
919200000,-77.29276418,29.69693586,
919210000,-76.99010676,29.99959329,
919220000,-76.82739704,30.16230301,
919230000,-77.28811159,29.70158845,
919240000,-76.64813651,30.34156354,
919250000,-77.59999485,29.38970519,
919260000,-76.21590247,30.77379757,
919270000,-76.84249507,30.14720497,
919280000,-76.37546802,30.61423203,
919290000,-75.91797099,31.07172905,
919300000,-76.16405644,30.8256436,
919310000,-76.20613778,30.78356227,
919320000,-75.96227669,31.02742336,
919330000,-77.17974257,29.80995747,
919340000,-76.81804608,30.17165396,
919350000,-76.76324993,30.22645011,
919360000,-75.96246424,31.0272358,
919370000,-76.88775658,30.10194346,
919380000,-76.3692343,30.62046574,
919390000,-77.54808859,29.44161145,
919400000,-76.54661851,30.44308153,
919410000,-76.71434098,30.27535907,
919420000,-76.41116233,30.57853771,
919430000,-76.86968196,30.12001809,
919440000,-77.79019284,29.1995072,
919450000,-76.94133944,30.0483606,
919460000,-77.1109986,29.87870144,
919470000,-77.5781727,29.41152735,
919480000,-77.28019585,29.7095042,
919490000,-75.32066339,31.66903666,
919500000,-77.28466639,29.70503365,
919510000,-76.89900134,30.0906987,
919520000,-77.33257797,29.65712208,
919530000,-75.89517917,31.09452087,
919540000,-76.90834963,30.08135041,
919550000,-75.87812972,31.11157033,
919560000,-76.30702207,30.68267797,
919570000,-76.04821662,30.94148342,
919580000,-77.04201249,29.94768755,
919590000,-76.99703879,29.99266126,
919600000,-76.81617861,30.17352143,
919610000,-77.48554418,29.50415586,
919620000,-76.56531389,30.42438616,
919630000,-76.98796405,30.00173599,
919640000,-78.63172535,28.35797469,
919650000,-78.01976144,28.9699386,
919660000,-76.65750261,30.33219744,
919670000,-78.81391873,28.17578132,
919680000,-77.73816499,29.25153505,
919690000,-77.143089,29.84661104,
919700000,-77.32175942,29.66794063,
919710000,-77.49351016,29.49618988,
919720000,-77.79177178,29.19792826,
919730000,-77.51464171,29.47505834,
919740000,-77.30618516,29.68351489,
919750000,-78.08171911,28.90798094,
919760000,-77.42753137,29.56216868,
919770000,-77.62367576,29.36602428,
919780000,-78.57559292,28.41410712,
919790000,-78.90483268,28.08486736,
919800000,-78.32911588,28.66058416,
919810000,-78.23993461,28.74976544,
919820000,-79.15475434,27.8349457,
919830000,-78.99698267,27.99271737,
919840000,-79.20434353,27.78535651,
919850000,-79.31052706,27.67917299,
919860000,-78.19952081,28.79017924,
919870000,-78.38441928,28.60528076,
919880000,-79.50433884,27.4853612,
919890000,-81.09179646,25.89790358,
919900000,-79.86889029,27.12080976,
919910000,-79.65544598,27.33425407,
919920000,-80.41644805,26.573252,
919930000,-76.5284067,30.46129334,
919940000,-80.30926749,26.68043256,
919950000,-79.94502117,27.04467887,
919960000,-74.99925013,31.99044991,
919970000,-75.70475493,31.28494512,
919980000,-75.43469318,31.55500686,
919990000,-75.83380275,31.15589729,
920000000,-76.44127053,30.54842951,


==> figures/rfvt-1/8load-chirp-1.csv <==
#2026-06-12 13:52:43
#fstart;125000.0,bw;125000.0,sf;7,fc;915000000.0,fs;3000000.0,port;'porta'
#loads;8,modulation;'chirp',mcu;'stm32u031',board;'rfvt-1'
Frequency,PORT1_Magnitude,PORT1_Magnitude (dBuV)
910000000,-78.82793477,28.16176527
910010000,-79.0148575,27.97484255
910020000,-78.59603862,28.39366142
910030000,-78.54294824,28.44675181
910040000,-78.78979696,28.19990309
910050000,-78.20304393,28.78665611
910060000,-76.67416129,30.31553875
910070000,-77.05365879,29.93604125
910080000,-77.83383704,29.155863
910090000,-77.51224181,29.47745823
910100000,-76.06590289,30.92379715
910110000,-76.20119802,30.78850202
910120000,-80.40791194,26.5817881
910130000,-80.0086952,26.98100484
910140000,-79.49950168,27.49019837
910150000,-79.40248235,27.5872177
910160000,-79.41649879,27.57320126
910170000,-79.83970253,27.14999752
910180000,-78.36091774,28.6287823
910190000,-80.08646429,26.90323575
910200000,-78.7600111,28.22968894
910210000,-78.57221746,28.41748259
910220000,-79.87145623,27.11824381
910230000,-78.75468048,28.23501957
910240000,-78.88698536,28.10271468
910250000,-78.47585675,28.5138433
910260000,-78.19492102,28.79477902
910270000,-79.74367312,27.24602692
910280000,-79.01519999,27.97450006
910290000,-79.04512679,27.94457325
910300000,-78.31467088,28.67502917
910310000,-79.34371809,27.64598195
910320000,-79.13167966,27.85802039
910330000,-79.63926751,27.35043253
910340000,-78.41946966,28.57023038
910350000,-78.84751674,28.1421833
910360000,-80.24319552,26.74650452
910370000,-79.39497795,27.5947221
910380000,-80.27775748,26.71194256
910390000,-79.21227874,27.7774213
910400000,-80.01723552,26.97246452
910410000,-78.86174426,28.12795579
910420000,-78.756281,28.23341904
910430000,-78.64693411,28.34276593
910440000,-78.2835417,28.70615834
910450000,-78.55008175,28.4396183
910460000,-78.81481582,28.17488423
910470000,-78.30657514,28.6831249
910480000,-77.38218508,29.60751496
910490000,-76.72849008,30.26120996
910500000,-78.96425884,28.0254412
910510000,-79.8554023,27.13429774
910520000,-78.50551316,28.48418689
910530000,-78.16396726,28.82573278
910540000,-77.55223643,29.43746362
910550000,-76.68015121,30.30954883
910560000,-76.97943965,30.01026039
910570000,-76.41720214,30.57249791
910580000,-76.89341619,30.09628386
910590000,-77.82966548,29.16003456
910600000,-77.59748753,29.39221251
910610000,-78.47657068,28.51312936
910620000,-77.66550368,29.32419636
910630000,-77.53337603,29.45632401
910640000,-78.11593644,28.8737636
910650000,-77.73713797,29.25256207
910660000,-78.2790152,28.71068484
910670000,-77.71797705,29.271723
910680000,-77.84400495,29.14569509
910690000,-77.51390455,29.4757955
910700000,-78.24251612,28.74718392
910710000,-77.08086083,29.90883922
910720000,-78.04400307,28.94569697
910730000,-77.69875575,29.2909443
910740000,-77.83436619,29.15533386
910750000,-77.67764869,29.31205135
910760000,-77.39695536,29.59274468
910770000,-77.1469327,29.84276734
910780000,-77.17166545,29.8180346
910790000,-75.98217519,31.00752485
910800000,-77.31995903,29.66974101
910810000,-77.74014662,29.24955342
910820000,-76.55957532,30.43012472
910830000,-76.92586927,30.06383077
910840000,-76.38979666,30.59990339
910850000,-76.1291327,30.86056734
910860000,-77.239507,29.75019304
910870000,-76.65472583,30.33497421
910880000,-77.37244077,29.61725927
910890000,-75.68373844,31.3059616
910900000,-78.13254038,28.85715966
910910000,-77.48544326,29.50425678
910920000,-78.61189147,28.37780857
910930000,-77.75083697,29.23886307
910940000,-77.38969394,29.60000611
910950000,-77.96338939,29.02631065
910960000,-76.63439371,30.35530633
910970000,-78.82793632,28.16176373
910980000,-77.63444869,29.35525135
910990000,-75.88821759,31.10148245
911000000,-77.28517722,29.70452283
911010000,-77.12828297,29.86141707
911020000,-77.66769549,29.32200455
911030000,-76.548497,30.44120304
911040000,-76.4231038,30.56659625
911050000,-76.37727807,30.61242197
911060000,-77.73385144,29.25584861
911070000,-76.57413744,30.41556261
911080000,-76.30766426,30.68203578
911090000,-76.56694508,30.42275497
911100000,-75.5438649,31.44583515
911110000,-77.88031733,29.10938272
911120000,-76.75644515,30.23325489
911130000,-76.94948284,30.0402172
911140000,-77.70644546,29.28325458
911150000,-77.73392899,29.25577105
911160000,-77.15124188,29.83845816
911170000,-76.91019536,30.07950468
911180000,-77.05885972,29.93084032
911190000,-76.3004085,30.68929154
911200000,-76.97919974,30.0105003
911210000,-77.41072806,29.57897198
911220000,-77.08919948,29.90050057
911230000,-76.04194253,30.94775751
911240000,-76.9171924,30.07250764
911250000,-76.12209433,30.86760571
911260000,-75.45292644,31.53677361
911270000,-76.19268238,30.79701767
911280000,-76.67625766,30.31344238
911290000,-77.09040996,29.89929009
911300000,-77.97398095,29.01571909
911310000,-78.26491477,28.72478527
911320000,-76.24010206,30.74959798
911330000,-77.10543957,29.88426047
911340000,-77.49155616,29.49814388
911350000,-76.14633743,30.84336261
911360000,-77.55513353,29.43456652
911370000,-77.67419127,29.31550877
911380000,-76.25481107,30.73488897
911390000,-76.8278882,30.16181184
911400000,-76.56402438,30.42567566
911410000,-77.32429669,29.66540336
911420000,-76.51192422,30.47777583
911430000,-76.98386693,30.00583311
911440000,-76.81992728,30.16977276
911450000,-75.29777517,31.69192488
911460000,-75.35375034,31.6359497
911470000,-76.00432395,30.98537609
911480000,-75.5702219,31.41947814
911490000,-74.97350367,32.01619637
911500000,-76.68937557,30.30032447
911510000,-75.84266896,31.14703108
911520000,-75.6539762,31.33572384
911530000,-75.56501516,31.42468488
911540000,-76.04039307,30.94930698
911550000,-74.86633238,32.12336767
911560000,-75.98022743,31.00947261
911570000,-76.3587191,30.63098095
911580000,-76.10944003,30.88026001
911590000,-77.59419764,29.3955024
911600000,-76.92683958,30.06286046
911610000,-78.70553216,28.28416789
911620000,-78.32970298,28.65999706
911630000,-77.34821387,29.64148618
911640000,-77.07161121,29.91808884
911650000,-77.71249876,29.27720128
911660000,-76.8184005,30.17129955
911670000,-77.70416889,29.28553115
911680000,-76.57771437,30.41198567
911690000,-77.44044337,29.54925667
911700000,-77.30939638,29.68030366
911710000,-77.76666652,29.22303353
911720000,-77.64091353,29.34878651
911730000,-76.44379818,30.54590187
911740000,-78.68391365,28.30578639
911750000,-76.6917913,30.29790874
911760000,-78.32131839,28.66838166
911770000,-77.34410207,29.64559798
911780000,-76.95976689,30.02993315
911790000,-76.86025379,30.12944626
911800000,-76.53083623,30.45886381
911810000,-77.32459606,29.66510398
911820000,-77.11176879,29.87793126
911830000,-73.58930984,33.4003902
911840000,-74.79207961,32.19762043
911850000,-74.53595345,32.45374659
911860000,-74.52165025,32.4680498
911870000,-74.12273578,32.86696426
911880000,-73.98898251,33.00071753
911890000,-73.17060295,33.81909709
911900000,-74.58588193,32.40381811
911910000,-74.54356852,32.44613152
911920000,-72.36809351,34.62160654
911930000,-71.85439905,35.13530099
911940000,-73.8771224,33.11257764
911950000,-73.85363188,33.13606817
911960000,-74.21568041,32.77401963
911970000,-74.01154365,32.9781564
911980000,-72.65249794,34.3372021
911990000,-73.22045681,33.76924323
912000000,-74.82342789,32.16627216
912010000,-74.45008644,32.53961361
912020000,-73.20250147,33.78719858
912030000,-72.20131015,34.78838989
912040000,-73.87059471,33.11910533
912050000,-73.82463156,33.16506849
912060000,-74.87569793,32.11400211
912070000,-73.89434168,33.09535836
912080000,-73.9754414,33.01425864
912090000,-73.04629003,33.94341002
912100000,-75.95446412,31.03523592
912110000,-75.23515183,31.75454822
912120000,-73.92969141,33.06000863
912130000,-77.58537068,29.40432936
912140000,-76.32903775,30.66066229
912150000,-76.02170804,30.96799201
912160000,-76.60862552,30.38107453
912170000,-73.41869191,33.57100813
912180000,-75.69287733,31.29682272
912190000,-76.49349569,30.49620436
912200000,-77.46011321,29.52958683
912210000,-77.5231565,29.46654355
912220000,-76.18641824,30.80328181
912230000,-77.20322325,29.78647679
912240000,-77.31499762,29.67470242
912250000,-76.61810194,30.3715981
912260000,-76.41943294,30.5702671
912270000,-76.26767927,30.72202077
912280000,-76.30619756,30.68350248
912290000,-75.34796482,31.64173522
912300000,-71.40009882,35.58960122
912310000,-70.53608295,36.45361709
912320000,-70.76511798,36.22458206
912330000,-70.40821534,36.5814847
912340000,-69.83485121,37.15484884
912350000,-69.53928304,37.45041701
912360000,-68.309905,38.67979504
912370000,-67.59089093,39.39880911
912380000,-66.50647492,40.48322513
912390000,-66.70118379,40.28851625
912400000,-65.85664663,41.13305341
912410000,-69.93447034,37.0552297
912420000,-70.26460224,36.7250978
912430000,-71.78700335,35.2026967
912440000,-71.72623188,35.26346816
912450000,-71.58403165,35.40566839
912460000,-71.4335937,35.55610634
912470000,-71.42230533,35.56739472
912480000,-72.01786294,34.9718371
912490000,-73.33211498,33.65758507
912500000,-74.14271457,32.84698547
912510000,-73.66070649,33.32899356
912520000,-73.74263765,33.24706239
912530000,-73.02352784,33.96617221
912540000,-73.74312719,33.24657285
912550000,-72.31212638,34.67757366
912560000,-73.57687771,33.41282233
912570000,-73.60588533,33.38381472
912580000,-72.66897604,34.32072401
912590000,-72.58703734,34.4026627
912600000,-73.22586803,33.76383201
912610000,-72.39589962,34.59380042
912620000,-72.81056896,34.17913109
912630000,-72.50020847,34.48949157
912640000,-74.16179259,32.82790746
912650000,-74.18606924,32.8036308
912660000,-74.52843586,32.46126418
912670000,-73.81834839,33.17135165
912680000,-74.52518382,32.46451623
912690000,-73.89402977,33.09567027
912700000,-72.91762912,34.07207092
912710000,-73.4310984,33.55860164
912720000,-71.68500376,35.30469629
912730000,-72.86243015,34.12726989
912740000,-72.86626853,34.12343152
912750000,-72.95489781,34.03480223
912760000,-72.20485613,34.78484391
912770000,-73.77712219,33.21257785
912780000,-72.41241406,34.57728598
912790000,-72.94512782,34.04457222
912800000,-72.856448,34.13325204
912810000,-71.75054655,35.2391535
912820000,-68.40745992,38.58224012
912830000,-68.97674886,38.01295118
912840000,-71.23054873,35.75915131
912850000,-67.51836067,39.47133938
912860000,-68.00106413,38.98863592
912870000,-69.46273033,37.52696971
912880000,-68.09339575,38.89630429
912890000,-67.54326319,39.44643685
912900000,-68.16197677,38.82772327
912910000,-68.54217286,38.44752719
912920000,-67.17538322,39.81431682
912930000,-67.66245452,39.32724552
912940000,-68.59169157,38.39800847
912950000,-69.35185208,37.63784797
912960000,-68.74785066,38.24184938
912970000,-68.8890898,38.10061024
912980000,-69.41289954,37.57680051
912990000,-69.44764888,37.54205117
913000000,-69.62847476,37.36122528
913010000,-68.21139163,38.77830842
913020000,-68.71062413,38.27907592
913030000,-70.45262732,36.53707273
913040000,-70.41593221,36.57376783
913050000,-70.39955322,36.59014682
913060000,-70.42384691,36.56585314
913070000,-71.25772823,35.73197181
913080000,-71.13371716,35.85598288
913090000,-69.50125373,37.48844631
913100000,-70.13680272,36.85289733
913110000,-69.40989889,37.57980115
913120000,-70.7166209,36.27307914
913130000,-70.10354933,36.88615071
913140000,-70.40488219,36.58481785
913150000,-69.13654381,37.85315623
913160000,-69.71975743,37.26994261
913170000,-67.25316397,39.73653608
913180000,-69.57704545,37.41265459
913190000,-69.26321468,37.72648536
913200000,-69.1644478,37.82525224
913210000,-69.21638483,37.77331522
913220000,-69.22983626,37.75986379
913230000,-69.23308116,37.75661888
913240000,-68.32749791,38.66220213
913250000,-69.45360983,37.53609021
913260000,-68.3125384,38.67716165
913270000,-68.29381089,38.69588915
913280000,-68.53619549,38.45350455
913290000,-65.85676094,41.1329391
913300000,-65.64271926,41.34698078
913310000,-65.78672739,41.20297265
913320000,-65.30851874,41.6811813
913330000,-65.09819506,41.89150498
913340000,-65.00000405,41.98969599
913350000,-64.88402442,42.10567562
913360000,-64.97935947,42.01034058
913370000,-64.1452026,42.84449744
913380000,-64.23883288,42.75086717
913390000,-63.92503992,43.06466012
913400000,-63.60029241,43.38940764
913410000,-67.30656137,39.68313867
913420000,-67.92205525,39.0676448
913430000,-67.31757321,39.67212684
913440000,-68.06847358,38.92122647
913450000,-68.28596797,38.70373207
913460000,-67.40053108,39.58916896
913470000,-68.25124297,38.73845708
913480000,-68.30845063,38.68124941
913490000,-67.64875538,39.34094466
913500000,-67.12391242,39.86578762
913510000,-67.35820886,39.63149119
913520000,-66.9402621,40.04943794
913530000,-66.78467971,40.20502033
913540000,-66.98402816,40.00567188
913550000,-67.88586804,39.10383201
913560000,-67.67071538,39.31898466
913570000,-67.68237202,39.30732802
913580000,-66.41660652,40.57309353
913590000,-67.60982077,39.37987928
913600000,-66.81569104,40.17400901
913610000,-66.10825463,40.88144541
913620000,-65.60852205,41.381178
913630000,-66.07633957,40.91336047
913640000,-65.19094775,41.79875229
913650000,-66.1462458,40.84345424
913660000,-65.04129457,41.94840548
913670000,-65.83098798,41.15871206
913680000,-65.16186587,41.82783417
913690000,-66.2025238,40.78717624
913700000,-65.75938359,41.23031645
913710000,-65.65242566,41.33727438
913720000,-65.97489336,41.01480668
913730000,-66.11671903,40.87298101
913740000,-66.200955,40.78874504
913750000,-65.12034923,41.86935082
913760000,-64.74995278,42.23974726
913770000,-65.24180424,41.74789581
913780000,-66.27413266,40.71556739
913790000,-64.32139238,42.66830766
913800000,-65.69277444,41.2969256
913810000,-60.79936778,46.19033226
913820000,-61.9765213,45.01317875
913830000,-63.76153947,43.22816058
913840000,-61.74910823,45.24059181
913850000,-62.52195273,44.46774731
913860000,-59.96495641,47.02474363
913870000,-61.39369986,45.59600018
913880000,-61.50130064,45.4883994
913890000,-61.27354227,45.71615778
913900000,-60.68823892,46.30146112
913910000,-61.50350802,45.48619203
913920000,-61.00572577,45.98397427
913930000,-64.15726041,42.83243963
913940000,-63.8819093,43.10779075
913950000,-62.56228718,44.42741287
913960000,-62.9834135,44.00628654
913970000,-64.82489154,42.1648085
913980000,-66.69484549,40.29485456
913990000,-65.43707627,41.55262378
914000000,-64.56622544,42.4234746
914010000,-64.54601083,42.44368921
914020000,-64.29876748,42.69093257
914030000,-64.46804285,42.5216572
914040000,-64.42973193,42.55996811
914050000,-64.13911194,42.8505881
914060000,-63.92487119,43.06482885
914070000,-63.83491117,43.15478887
914080000,-62.46706335,44.52263669
914090000,-63.88769563,43.10200442
914100000,-61.79285618,45.19684387
914110000,-62.69650789,44.29319216
914120000,-63.75021479,43.23948525
914130000,-63.44768497,43.54201507
914140000,-64.85700292,42.13269713
914150000,-62.23010056,44.75959948
914160000,-62.03242054,44.95727951
914170000,-63.82550393,43.16419612
914180000,-62.47713515,44.5125649
914190000,-62.36489815,44.62480189
914200000,-60.84678644,46.14291361
914210000,-58.80416646,48.18553358
914220000,-58.90891287,48.08078717
914230000,-58.72991441,48.25978563
914240000,-58.45386578,48.53583426
914250000,-59.47797307,47.51172697
914260000,-58.84618307,48.14351698
914270000,-58.90820169,48.08149836
914280000,-58.90221389,48.08748615
914290000,-57.42198026,49.56771978
914300000,-57.91587143,49.07382862
914310000,-60.67980818,46.30989186
914320000,-58.81372601,48.17597403
914330000,-60.08496026,46.90473979
914340000,-60.79494114,46.1947589
914350000,-61.97558366,45.01411639
914360000,-61.29044178,45.69925826
914370000,-60.66116293,46.32853711
914380000,-60.15818416,46.83151588
914390000,-61.02876845,45.96093159
914400000,-60.39496722,46.59473282
914410000,-63.39611617,43.59358387
914420000,-63.02135014,43.96834991
914430000,-60.97524796,46.01445208
914440000,-62.78720762,44.20249243
914450000,-62.45632459,44.53337546
914460000,-61.55604556,45.43365448
914470000,-61.60200149,45.38769855
914480000,-61.84647439,45.14322565
914490000,-63.14105538,43.84864466
914500000,-62.58856914,44.4011309
914510000,-63.33389083,43.65580921
914520000,-63.61680979,43.37289026
914530000,-60.21447621,46.77522383
914540000,-61.72905187,45.26064817
914550000,-60.15180836,46.83789168
914560000,-60.52893123,46.46076881
914570000,-62.00336736,44.98633268
914580000,-60.76532189,46.22437815
914590000,-60.85840323,46.13129681
914600000,-60.1615329,46.82816714
914610000,-60.53370296,46.45599709
914620000,-58.37511568,48.61458436
914630000,-60.92138601,46.06831403
914640000,-61.21443206,45.77526798
914650000,-58.41132138,48.57837866
914660000,-58.97701815,48.0126819
914670000,-58.54449014,48.4452099
914680000,-58.94053658,48.04916346
914690000,-57.73089446,49.25880558
914700000,-58.53070508,48.45899496
914710000,-53.80104935,53.18865069
914720000,-58.40734582,48.58235423
914730000,-58.85574202,48.13395803
914740000,-50.67685561,56.31284443
914750000,-50.62398638,56.36571367
914760000,-50.43635197,56.55334807
914770000,-55.70239856,51.28730148
914780000,-54.79778621,52.19191384
914790000,-52.48308774,54.5066123
914800000,-55.49529906,51.49440099
914810000,-56.8912492,50.09845084
914820000,-56.84143203,50.14826801
914830000,-59.12146922,47.86823083
914840000,-57.91370264,49.07599741
914850000,-58.66491845,48.32478159
914860000,-58.09719079,48.89250925
914870000,-58.99149536,47.99820468
914880000,-59.53627218,47.45342786
914890000,-61.46635767,45.52334237
914900000,-62.14434552,44.84535452
914910000,-61.26309262,45.72660742
914920000,-63.05845778,43.93124226
914930000,-62.79950641,44.19019364
914940000,-63.33946361,43.65023644
914950000,-62.47505199,44.51464806
914960000,-62.07652226,44.91317778
914970000,-62.42348241,44.56621763
914980000,-62.83389071,44.15580933
914990000,-62.76636897,44.22333108
915000000,-52.88407217,54.10562788
915010000,-64.52252126,42.46717879
915020000,-64.2682391,42.72146095
915030000,-64.51974201,42.46995803
915040000,-63.19406454,43.79563551
915050000,-63.64535208,43.34434796
915060000,-64.17377462,42.81592542
915070000,-64.03613204,42.953568
915080000,-64.14568857,42.84401148
915090000,-63.62035151,43.36934853
915100000,-62.13069864,44.8590014
915110000,-56.6948948,50.29480524
915120000,-47.25733698,59.73236306
915130000,-47.08259877,59.90710127
915140000,-47.29569272,59.69400732
915150000,-46.91119999,60.07850006
915160000,-47.48674466,59.50295538
915170000,-48.44418693,58.54551312
915180000,-47.96369784,59.02600221
915190000,-47.37412823,59.61557181
915200000,-47.41816338,59.57153666
915210000,-47.08194189,59.90775815
915220000,-46.54651974,60.4431803
915230000,-47.82248491,59.16721514
915240000,-54.62484593,52.36485411
915250000,-56.27109443,50.71860561
915260000,-58.62978287,48.35991717
915270000,-59.88619795,47.10350209
915280000,-59.25121053,47.73848951
915290000,-59.75313627,47.23656378
915300000,-59.7290378,47.26066225
915310000,-59.26719081,47.72250924
915320000,-58.22076754,48.7689325
915330000,-57.93243977,49.05726027
915340000,-60.76190942,46.22779062
915350000,-59.41272776,47.57697229
915360000,-58.76474048,48.22495956
915370000,-59.21177319,47.77792686
915380000,-58.90228679,48.08741326
915390000,-60.47982285,46.50987719
915400000,-60.08543636,46.90426368
915410000,-60.12448182,46.86521822
915420000,-59.71694016,47.27275988
915430000,-59.41546348,47.57423656
915440000,-60.02912173,46.96057831
915450000,-59.55784764,47.4318524
915460000,-61.60292277,45.38677728
915470000,-61.57355904,45.416141
915480000,-62.52282873,44.46687131
915490000,-62.98275854,44.00694151
915500000,-63.94174238,43.04795766
915510000,-63.96834706,43.02135298
915520000,-62.79568178,44.19401827
915530000,-63.48188867,43.50781137
915540000,-63.27581616,43.71388388
915550000,-62.72141826,44.26828179
915560000,-62.60182197,44.38787807
915570000,-63.27005826,43.71964179
915580000,-62.04023154,44.9494685
915590000,-62.39806759,44.59163245
915600000,-61.34090249,45.64879755
915610000,-61.20938319,45.78031685
915620000,-61.85111511,45.13858493
915630000,-61.86174893,45.12795111
915640000,-59.69438161,47.29531843
915650000,-59.57780004,47.41190001
915660000,-61.76771158,45.22198847
915670000,-60.75722699,46.23247305
915680000,-61.56750455,45.42219549
915690000,-60.31841935,46.67128069
915700000,-62.68831953,44.30138051
915710000,-64.1606446,42.82905544
915720000,-62.45143107,44.53826897
915730000,-63.88805297,43.10164707
915740000,-62.96933095,44.02036909
915750000,-63.95737019,43.03232985
915760000,-63.97876747,43.01093258
915770000,-61.82900969,45.16069035
915780000,-61.74680949,45.24289056
915790000,-63.54866497,43.44103507
915800000,-63.54559561,43.44410444
915810000,-63.19411745,43.7955826
915820000,-63.25952764,43.7301724
915830000,-63.30802746,43.68167258
915840000,-63.96007974,43.02962031
915850000,-62.88754424,44.10215581
915860000,-63.57375482,43.41594523
915870000,-63.21250408,43.77719596
915880000,-62.6161411,44.37355895
915890000,-62.88974085,44.09995919
915900000,-63.11192762,43.87777242
915910000,-63.12916045,43.86053959
915920000,-62.72207366,44.26762638
915930000,-63.4797688,43.50993125
915940000,-64.3647179,42.62498214
915950000,-65.75536326,41.23433678
915960000,-64.63571795,42.35398209
915970000,-65.16969896,41.82000108
915980000,-64.2430946,42.74660545
915990000,-64.04829772,42.94140232
916000000,-64.45648278,42.53321726
916010000,-65.3684961,41.62120394
916020000,-64.38234563,42.60735442
916030000,-62.60198269,44.38771735
916040000,-61.57670681,45.41299323
916050000,-61.39573216,45.59396788
916060000,-62.44096302,44.54873702
916070000,-60.97739842,46.01230162
916080000,-60.85116101,46.13853903
916090000,-62.58193989,44.40776015
916100000,-62.09867437,44.89102567
916110000,-62.49779859,44.49190145
916120000,-63.65520976,43.33449029
916130000,-63.91960108,43.07009896
916140000,-63.67598492,43.31371513
916150000,-64.1387328,42.85096724
916160000,-66.16659057,40.82310948
916170000,-67.03076522,39.95893482
916180000,-65.61536461,41.37433544
916190000,-65.79975457,41.18994547
916200000,-66.51174074,40.4779593
916210000,-64.90718346,42.08251658
916220000,-64.77968302,42.21001702
916230000,-65.74783772,41.24186232
916240000,-65.61872894,41.3709711
916250000,-65.96848078,41.02121926
916260000,-66.15155135,40.8381487
916270000,-66.34981157,40.63988848
916280000,-65.9377502,41.05194984
916290000,-66.05818182,40.93151822
916300000,-67.70173326,39.28796679
916310000,-66.70570214,40.2839979
916320000,-66.3013661,40.68833394
916330000,-67.07696664,39.9127334
916340000,-67.77808221,39.21161783
916350000,-67.93126951,39.05843053
916360000,-67.49173414,39.4979659
916370000,-67.34598114,39.6437189
916380000,-67.80937246,39.18032758
916390000,-68.20633146,38.78336858
916400000,-68.34032094,38.6493791
916410000,-69.30460359,37.68509645
916420000,-67.85316257,39.13653748
916430000,-68.6660363,38.32366375
916440000,-67.09831863,39.89138142
916450000,-68.99674355,37.99295649
916460000,-68.07279304,38.91690701
916470000,-67.43777921,39.55192084
916480000,-66.38700954,40.6026905
916490000,-65.94049379,41.04920625
916500000,-67.09349776,39.89620228
916510000,-65.23196435,41.7577357
916520000,-66.77715548,40.21254457
916530000,-66.79754066,40.19215938
916540000,-65.34213514,41.64756491
916550000,-67.42676743,39.56293261
916560000,-66.70115159,40.28854845
916570000,-66.35510776,40.63459228
916580000,-67.04355687,39.94614317
916590000,-66.87046005,40.11923999
916600000,-68.01825593,38.97144411
916610000,-67.69547262,39.29422742
916620000,-67.69819869,39.29150135
916630000,-67.44185148,39.54784857
916640000,-66.08650889,40.90319115
916650000,-67.63544831,39.35425173
916660000,-68.56201571,38.42768433
916670000,-66.78307216,40.20662788
916680000,-65.96489565,41.02480439
916690000,-67.16442024,39.8252798
916700000,-67.30224667,39.68745338
916710000,-67.14211115,39.84758889
916720000,-68.31539192,38.67430812
916730000,-68.75790404,38.231796
916740000,-68.29070811,38.69899193
916750000,-68.71646877,38.27323127
916760000,-69.82539974,37.1643003
916770000,-68.49180499,38.49789506
916780000,-70.19214152,36.79755852
916790000,-69.82264201,37.16705803
916800000,-69.4182456,37.57145444
916810000,-71.08393632,35.90576373
916820000,-70.38444363,36.60525641
916830000,-70.93748242,36.05221763
916840000,-70.46422211,36.52547793
916850000,-71.40137142,35.58832862
916860000,-70.05834995,36.93135009
916870000,-69.77601479,37.21368526
916880000,-70.46239735,36.5273027
916890000,-71.52919799,35.46050205
916900000,-70.71844351,36.27125653
916910000,-71.03799625,35.95170379
916920000,-70.72421351,36.26548653
916930000,-70.38879812,36.60090192
916940000,-69.73169208,37.25800796
916950000,-70.43925019,36.55044985
916960000,-67.61815834,39.3715417
916970000,-69.29563704,37.69406301
916980000,-68.41740934,38.5722907
916990000,-66.28247505,40.70722499
917000000,-66.76279543,40.22690462
917010000,-68.24553363,38.74416642
917020000,-67.386004,39.60369604
917030000,-67.25293833,39.73676171
917040000,-68.14146768,38.84823237
917050000,-68.17938522,38.81031483
917060000,-67.71243669,39.27726335
917070000,-69.78207257,37.20762747
917080000,-72.12281879,34.86688126
917090000,-70.49011417,36.49958588
917100000,-70.41355608,36.57614396
917110000,-71.30609644,35.68360361
917120000,-71.76612903,35.22357101
917130000,-71.33703114,35.6526689
917140000,-70.97539732,36.01430272
917150000,-71.20092405,35.788776
917160000,-72.00994935,34.97975069
917170000,-71.81755664,35.17214341
917180000,-72.44039627,34.54930378
917190000,-71.83115081,35.15854924
917200000,-71.60138932,35.38831072
917210000,-73.93918135,33.05051869
917220000,-73.24993254,33.73976751
917230000,-74.57558667,32.41411338
917240000,-73.26346099,33.72623906
917250000,-73.86543756,33.12426248
917260000,-71.82360587,35.16609418
917270000,-73.82799525,33.16170479
917280000,-74.88287586,32.10682419
917290000,-74.05118551,32.93851453
917300000,-74.87948474,32.1102153
917310000,-74.40943622,32.58026382
917320000,-74.01510624,32.9745938
917330000,-73.69296229,33.29673776
917340000,-74.27018578,32.71951426
917350000,-74.12918724,32.8605128
917360000,-73.35959268,33.63010736
917370000,-73.97182463,33.01787541
917380000,-71.46180769,35.52789235
917390000,-72.2591224,34.73057764
917400000,-72.23965011,34.75004993
917410000,-72.44393065,34.54576939
917420000,-72.64286813,34.34683192
917430000,-73.61914887,33.37055117
917440000,-73.30936177,33.68033828
917450000,-72.61683533,34.37286472
917460000,-72.41600696,34.57369308
917470000,-69.3538198,37.63588025
917480000,-69.92383964,37.0658604
917490000,-72.51629183,34.47340822
917500000,-69.84844732,37.14125272
917510000,-69.86562271,37.12407733
917520000,-68.73925546,38.25044458
917530000,-69.29246183,37.69723822
917540000,-70.5510404,36.43865964
917550000,-70.02212391,36.96757614
917560000,-69.49653402,37.49316602
917570000,-69.09067905,37.89902099
917580000,-68.93985286,38.04984718
917590000,-74.63905022,32.35064982
917600000,-72.97692573,34.01277431
917610000,-69.63887778,37.35082226
917620000,-75.0020818,31.98761824
917630000,-75.88877046,31.10092958
917640000,-75.47895305,31.51074699
917650000,-76.18985517,30.79984488
917660000,-76.11571281,30.87398724
917670000,-75.61637502,31.37332502
917680000,-76.53353781,30.45616224
917690000,-75.98897269,31.00072736
917700000,-75.84219585,31.14750419
917710000,-75.17838946,31.81131058
917720000,-77.95884254,29.03085751
917730000,-76.50273479,30.48696526
917740000,-76.2672574,30.72244265
917750000,-76.1591557,30.83054434
917760000,-75.11722677,31.87247328
917770000,-76.41615003,30.57355001
917780000,-75.28779879,31.70190125
917790000,-75.95209633,31.03760371
917800000,-76.09387522,30.89582483
917810000,-76.40332572,30.58637432
917820000,-76.01528721,30.97441284
917830000,-73.41355402,33.57614602
917840000,-76.68346639,30.30623366
917850000,-75.99848709,30.99121295
917860000,-76.97015298,30.01954707
917870000,-74.27176124,32.7179388
917880000,-73.95018533,33.03951471
917890000,-75.30064134,31.6890587
917900000,-75.49570524,31.4939948
917910000,-75.34147626,31.64822378
917920000,-73.72331472,33.26638532
917930000,-75.1128654,31.87683464
917940000,-75.14344357,31.84625647
917950000,-71.96745973,35.02224032
917960000,-71.26328358,35.72641646
917970000,-70.0671783,36.92252174
917980000,-70.99321667,35.99648338
917990000,-71.28810884,35.70159121
918000000,-70.61055493,36.37914511
918010000,-71.91839736,35.07130268
918020000,-70.73179128,36.25790876
918030000,-69.8919379,37.09776214
918040000,-70.54771654,36.4419835
918050000,-69.66969573,37.32000431
918060000,-70.97941243,36.01028761
918070000,-76.23272859,30.75697145
918080000,-77.34067902,29.64902102
918090000,-77.36260648,29.62709357
918100000,-77.51136738,29.47833266
918110000,-78.45335532,28.53634473
918120000,-77.38834301,29.60135703
918130000,-76.81240664,30.17729341
918140000,-77.45607938,29.53362066
918150000,-75.75807434,31.2316257
918160000,-77.43840471,29.55129533
918170000,-76.75464676,30.23505328
918180000,-77.57107178,29.41862826
918190000,-76.10777488,30.88192517
918200000,-76.6007166,30.38898344
918210000,-76.44068572,30.54901433
918220000,-75.47480433,31.51489571
918230000,-77.70728535,29.2824147
918240000,-75.6952377,31.29446234
918250000,-76.58239122,30.40730882
918260000,-75.37417824,31.6155218
918270000,-77.1343092,29.85539084
918280000,-76.7623891,30.22731094
918290000,-77.62940465,29.36029539
918300000,-76.66550686,30.32419319
918310000,-77.55931885,29.4303812
918320000,-77.08332823,29.90637181
918330000,-78.21435194,28.7753481
918340000,-75.87396015,31.1157399
918350000,-76.44079945,30.5489006
918360000,-77.67014004,29.31956001
918370000,-76.69334717,30.29635287
918380000,-77.61375345,29.37594659
918390000,-77.97080907,29.01889098
918400000,-75.79322603,31.19647402
918410000,-75.54650484,31.4431952
918420000,-74.71260775,32.27709229
918430000,-75.06901336,31.92068668
918440000,-74.84295085,32.1467492
918450000,-74.95907252,32.03062752
918460000,-75.26581254,31.72388751
918470000,-75.92793084,31.06176921
918480000,-76.21166248,30.77803756
918490000,-75.37948211,31.61021793
918500000,-74.69148683,32.29821321
918510000,-75.13663575,31.8530643
918520000,-76.0957053,30.89399474
918530000,-77.53361286,29.45608719
918540000,-76.71102335,30.2786767
918550000,-76.58992701,30.39977304
918560000,-76.00216733,30.98753272
918570000,-75.64206023,31.34763982
918580000,-75.482967,31.50673304
918590000,-75.94648745,31.04321259
918600000,-76.02255723,30.96714281
918610000,-76.76047383,30.22922621
918620000,-77.38856094,29.6011391
918630000,-78.08862804,28.901072
918640000,-77.55212176,29.43757828
918650000,-77.67823812,29.31146193
918660000,-77.59339482,29.39630522
918670000,-78.76832723,28.22137281
918680000,-77.50711517,29.48258488
918690000,-77.99784006,28.99185998
918700000,-78.93172808,28.05797196
918710000,-76.66557169,30.32412835
918720000,-77.38311211,29.60658793
918730000,-77.71181775,29.27788229
918740000,-77.31539777,29.67430227
918750000,-76.6402662,30.34943384
918760000,-77.84691749,29.14278256
918770000,-77.61007034,29.3796297
918780000,-77.41730166,29.57239838
918790000,-76.19031866,30.79938138
918800000,-76.46449293,30.52520712
918810000,-76.29272137,30.69697867
918820000,-75.8258819,31.16381814
918830000,-75.84939942,31.14030062
918840000,-76.36617893,30.62352111
918850000,-76.66668976,30.32301029
918860000,-77.16581209,29.82388796
918870000,-76.63630969,30.35339035
918880000,-77.06341051,29.92628953
918890000,-76.22485937,30.76484067
918900000,-76.62376406,30.36593598
918910000,-76.37555866,30.61414138
918920000,-77.14003747,29.84966258
918930000,-77.24460084,29.7450992
918940000,-77.71482066,29.27487939
918950000,-76.92671926,30.06298078
918960000,-77.15514572,29.83455433
918970000,-76.52181983,30.46788021
918980000,-78.75374265,28.23595739
918990000,-77.99924694,28.99045311
919000000,-78.29081946,28.69888059
919010000,-78.9778207,28.01187934
919020000,-77.06779482,29.92190522
919030000,-78.10518103,28.88451901
919040000,-77.47581359,29.51388646
919050000,-78.51995272,28.46974733
919060000,-78.38229564,28.6074044
919070000,-78.09308515,28.89661489
919080000,-77.3025136,29.68718644
919090000,-77.74847139,29.24122865
919100000,-77.27511476,29.71458528
919110000,-78.25338097,28.73631907
919120000,-77.99199788,28.99770216
919130000,-80.25601691,26.73368313
919140000,-78.7235662,28.26613384
919150000,-78.09757491,28.89212513
919160000,-78.08097042,28.90872962
919170000,-78.02174657,28.96795347
919180000,-77.92366657,29.06603348
919190000,-78.74773992,28.24196013
919200000,-77.50980178,29.47989827
919210000,-79.09061942,27.89908063
919220000,-77.95407999,29.03562005
919230000,-79.0088577,27.98084235
919240000,-78.34690076,28.64279929
919250000,-77.97540479,29.01429525
919260000,-77.8717765,29.11792354
919270000,-77.37600703,29.61369301
919280000,-78.05894344,28.9307566
919290000,-78.20415207,28.78554797
919300000,-78.34845661,28.64124343
919310000,-77.89432151,29.09537853
919320000,-78.06203185,28.92766819
919330000,-77.85104252,29.13865753
919340000,-76.82204195,30.16765809
919350000,-76.53293076,30.45676928
919360000,-77.9386787,29.05102135
919370000,-77.64136646,29.34833359
919380000,-77.7320564,29.25764364
919390000,-77.28119385,29.70850619
919400000,-78.54589869,28.44380136
919410000,-78.01543649,28.97426356
919420000,-79.15713832,27.83256172
919430000,-79.72342296,27.26627708
919440000,-77.20113273,29.78856731
919450000,-78.59949511,28.39020494
919460000,-79.51869325,27.4710068
919470000,-79.89183037,27.09786967
919480000,-79.23195755,27.75774249
919490000,-78.53982379,28.44987626
919500000,-78.63651928,28.35318076
919510000,-79.63403914,27.35566091
919520000,-79.93129415,27.05840589
919530000,-78.57585822,28.41384182
919540000,-79.08163587,27.90806418
919550000,-78.22150493,28.76819511
919560000,-80.5097823,26.47991774
919570000,-79.58276858,27.40693146
919580000,-79.34121593,27.64848412
919590000,-80.28512609,26.70457395
919600000,-80.24554864,26.74415141
919610000,-78.95421466,28.03548539
919620000,-78.975175,28.01452505
919630000,-80.4070772,26.58262284
919640000,-80.06511279,26.92458725
919650000,-79.43978419,27.54991586
919660000,-80.60967718,26.38002286
919670000,-79.73964752,27.25005252
919680000,-80.9176661,26.07203394
919690000,-79.45477119,27.53492885
919700000,-78.71159024,28.27810981
919710000,-79.55415238,27.43554766
919720000,-78.31603157,28.67366847
919730000,-78.96010079,28.02959925
919740000,-77.74146052,29.24823953
919750000,-77.17802408,29.81167597
919760000,-78.45569183,28.53400821
919770000,-77.6371058,29.35259425
919780000,-79.29269053,27.69700952
919790000,-79.01037859,27.97932145
919800000,-77.66191406,29.32778598
919810000,-78.47731023,28.51238981
919820000,-79.81834256,27.17135748
919830000,-79.83744887,27.15225117
919840000,-79.95574708,27.03395296
919850000,-79.61660487,27.37309517
919860000,-79.38922791,27.60047213
919870000,-81.02907821,25.96062184
919880000,-79.67800077,27.31169928
919890000,-80.85112242,26.13857762
919900000,-80.48016799,26.50953205
919910000,-81.3150065,25.67469354
919920000,-81.13665281,25.85304724
919930000,-79.72013596,27.26956408
919940000,-80.78587995,26.20382009
919950000,-80.6032721,26.38642794
919960000,-80.20411141,26.78558863
919970000,-79.55970299,27.42999705
919980000,-80.02867564,26.9610244
919990000,-81.51665298,25.47304706
920000000,-80.85613503,26.13356502


==> figures/stm32-dma-toggle-dec.csv <==
CH1,time
1.72,5.000050000501365e-10
2.64,1.5000150001504096e-09
3.24,2.5000250002506826e-09
3.68,3.5000350003509557e-09
3.92,4.500045000451229e-09
3.96,5.500055000551502e-09
3.72,6.500065000651775e-09
3.52,7.500075000752048e-09
3.28,8.500085000852321e-09
3.0,9.500095000952594e-09
2.92,1.0500105001052867e-08
2.92,1.150011500115314e-08
3.04,1.2500125001253413e-08
3.16,1.3500135001353686e-08
3.16,1.450014500145396e-08
3.08,1.5500155001554232e-08
2.92,1.6500165001654505e-08
2.84,1.750017500175478e-08
2.84,1.850018500185505e-08
2.96,1.9500195001955324e-08
3.12,2.0500205002055598e-08
3.24,2.150021500215587e-08
3.28,2.2500225002256144e-08
3.28,2.3500235002356417e-08
3.24,2.450024500245669e-08
3.16,2.5500255002550187e-08
3.0,2.650026500265046e-08
2.92,2.7500275002750733e-08
2.84,2.8500285002851006e-08
2.92,2.950029500295128e-08
3.04,3.050030500305155e-08
3.24,3.1500315003151825e-08
3.28,3.25003250032521e-08
3.28,3.350033500335237e-08
3.16,3.4500345003452644e-08
3.08,3.550035500355292e-08
3.0,3.650036500365319e-08
2.92,3.750037500375346e-08
2.88,3.8500385003853736e-08
2.88,3.950039500395401e-08
2.92,4.050040500405428e-08
3.0,4.1500415004154555e-08
3.12,4.250042500425483e-08
3.2,4.35004350043551e-08
3.2,4.4500445004455374e-08
3.2,4.550045500455565e-08
3.12,4.650046500465592e-08
3.04,4.7500475004756194e-08
2.96,4.8500485004856467e-08
2.96,4.950049500495674e-08
2.96,5.0500505005050236e-08
3.0,5.150051500515051e-08
2.96,5.250052500525078e-08
3.0,5.3500535005351056e-08
3.04,5.450054500545133e-08
3.08,5.55005550055516e-08
3.08,5.6500565005651875e-08
3.08,5.750057500575215e-08
3.08,5.850058500585242e-08
3.08,5.9500595005952694e-08
3.08,6.050060500605297e-08
3.08,6.150061500615324e-08
3.04,6.250062500625351e-08
3.0,6.350063500635379e-08
3.0,6.450064500645406e-08
3.04,6.550065500655433e-08
3.04,6.65006650066546e-08
3.04,6.750067500675488e-08
3.08,6.850068500685515e-08
3.08,6.950069500695542e-08
3.08,7.05007050070557e-08
3.08,7.150071500715597e-08
3.04,7.250072500725624e-08
3.04,7.350073500735652e-08
3.0,7.450074500745001e-08
3.04,7.550075500755029e-08
3.0,7.650076500765056e-08
3.0,7.750077500775083e-08
3.0,7.85007850078511e-08
3.04,7.950079500795138e-08
3.08,8.050080500805165e-08
3.08,8.150081500815192e-08
3.08,8.25008250082522e-08
3.12,8.350083500835247e-08
3.08,8.450084500845274e-08
3.08,8.550085500855302e-08
3.08,8.650086500865329e-08
3.04,8.750087500875356e-08
3.04,8.850088500885384e-08
3.04,8.950089500895411e-08
3.0,9.050090500905438e-08
3.0,9.150091500915466e-08
3.0,9.250092500925493e-08
3.0,9.35009350093552e-08
3.04,9.450094500945547e-08
3.04,9.550095500955575e-08
3.04,9.650096500965602e-08
3.08,9.75009750097563e-08
3.04,9.850098500985657e-08
3.08,9.950099500995006e-08
3.08,1.0050100501005034e-07
3.08,1.0150101501015061e-07
3.04,1.0250102501025088e-07
3.04,1.0350103501035116e-07
3.04,1.0450104501045143e-07
3.04,1.055010550105517e-07
3.04,1.0650106501065197e-07
3.08,1.0750107501075225e-07
3.04,1.0850108501085252e-07
3.08,1.095010950109528e-07
3.04,1.1050110501105307e-07
3.08,1.1150111501115334e-07
3.0,1.1250112501125361e-07
3.04,1.1350113501135389e-07
3.04,1.1450114501145416e-07
3.04,1.1550115501155443e-07
3.04,1.165011650116547e-07
3.04,1.1750117501175498e-07
3.04,1.1850118501185525e-07
3.08,1.1950119501195552e-07
3.04,1.205012050120558e-07
3.08,1.2150121501215607e-07
3.04,1.2250122501225634e-07
3.08,1.2350123501235662e-07
3.04,1.2450124501245011e-07
3.0,1.2550125501255039e-07
2.96,1.2650126501265066e-07
3.0,1.2750127501275093e-07
3.0,1.285012850128512e-07
3.0,1.2950129501295148e-07
3.0,1.3050130501305175e-07
3.04,1.3150131501315202e-07
3.04,1.325013250132523e-07
3.04,1.3350133501335257e-07
3.04,1.3450134501345284e-07
3.08,1.3550135501355312e-07
3.08,1.365013650136534e-07
3.04,1.3750137501375366e-07
3.04,1.3850138501385394e-07
3.04,1.395013950139542e-07
3.04,1.4050140501405448e-07
3.04,1.4150141501415476e-07
3.04,1.4250142501425503e-07
3.04,1.435014350143553e-07
3.0,1.4450144501445557e-07
3.0,1.4550145501455585e-07
2.6,1.4650146501465612e-07
1.72,1.475014750147564e-07
0.68,1.4850148501485667e-07
-0.04,1.4950149501495016e-07
-0.48,1.5050150501505044e-07
-0.8,1.515015150151507e-07
-0.92,1.5250152501525098e-07
-0.72,1.5350153501535126e-07
-0.48,1.5450154501545153e-07
-0.24,1.555015550155518e-07
0.0,1.5650156501565207e-07
0.2,1.5750157501575235e-07
0.24,1.5850158501585262e-07
0.12,1.595015950159529e-07
-0.08,1.6050160501605317e-07
-0.12,1.6150161501615344e-07
-0.08,1.625016250162537e-07
0.08,1.6350163501635399e-07
0.24,1.6450164501645426e-07
0.28,1.6550165501655453e-07
0.16,1.665016650166548e-07
-0.04,1.6750167501675508e-07
-0.16,1.6850168501685535e-07
-0.2,1.6950169501695562e-07
-0.16,1.705017050170559e-07
-0.16,1.7150171501715617e-07
-0.12,1.7250172501725644e-07
0.0,1.7350173501735672e-07
0.12,1.7450174501745021e-07
0.2,1.7550175501755049e-07
0.24,1.7650176501765076e-07
0.12,1.7750177501775103e-07
-0.04,1.785017850178513e-07
-0.12,1.7950179501795158e-07
-0.16,1.8050180501805185e-07
-0.12,1.8150181501815212e-07
-0.04,1.825018250182524e-07
0.08,1.8350183501835267e-07
0.12,1.8450184501845294e-07
0.16,1.8550185501855322e-07
0.16,1.865018650186535e-07
0.12,1.8750187501875376e-07
0.08,1.8850188501885404e-07
0.0,1.895018950189543e-07
-0.08,1.9050190501905458e-07
-0.12,1.9150191501915486e-07
-0.12,1.9250192501925513e-07
-0.04,1.935019350193554e-07
0.04,1.9450194501945567e-07
0.12,1.9550195501955595e-07
0.12,1.9650196501965622e-07
0.12,1.975019750197565e-07
0.12,1.9850198501985677e-07
0.12,1.9950199501995026e-07
0.08,2.0050200502005054e-07
0.04,2.015020150201508e-07
0.0,2.0250202502025108e-07
-0.04,2.0350203502035136e-07
-0.04,2.0450204502045163e-07
-0.04,2.055020550205519e-07
0.0,2.0650206502065217e-07
0.0,2.0750207502075245e-07
0.04,2.0850208502085272e-07
0.04,2.09502095020953e-07
0.04,2.1050210502105327e-07
0.04,2.1150211502115354e-07
0.04,2.125021250212538e-07
0.04,2.1350213502135409e-07
0.04,2.1450214502145436e-07
-0.04,2.1550215502155463e-07
-0.04,2.165021650216549e-07
-0.04,2.1750217502175518e-07
-0.04,2.1850218502185545e-07
0.0,2.1950219502195572e-07
0.0,2.20502205022056e-07
0.04,2.2150221502215627e-07
0.04,2.2250222502225654e-07
0.08,2.2350223502235682e-07
0.08,2.2450224502245031e-07
0.08,2.2550225502255059e-07
0.04,2.2650226502265086e-07
0.04,2.2750227502275113e-07
0.0,2.285022850228514e-07
0.0,2.2950229502295168e-07
0.0,2.3050230502305195e-07
0.0,2.3150231502315222e-07
0.0,2.325023250232525e-07
0.0,2.3350233502335277e-07
0.0,2.3450234502345304e-07
0.04,2.3550235502355332e-07
0.04,2.365023650236536e-07
0.08,2.3750237502375386e-07
0.04,2.3850238502385414e-07
0.04,2.395023950239544e-07
0.04,2.405024050240547e-07
0.04,2.4150241502415496e-07
0.04,2.4250242502425523e-07
0.04,2.435024350243555e-07
0.04,2.445024450244558e-07
0.04,2.4550245502455605e-07
0.0,2.465024650246563e-07
0.0,2.475024750247566e-07
0.0,2.4850248502485687e-07
0.04,2.4950249502495036e-07
0.04,2.5050250502505064e-07
0.04,2.515025150251509e-07
0.04,2.525025250252512e-07
0.04,2.5350253502535146e-07
0.04,2.5450254502545173e-07
0.04,2.55502555025552e-07
0.0,2.565025650256523e-07
0.04,2.5750257502575255e-07
0.04,2.585025850258528e-07
0.04,2.595025950259531e-07
0.08,2.6050260502605337e-07
0.04,2.6150261502615364e-07
0.04,2.625026250262539e-07
0.04,2.635026350263542e-07
0.04,2.6450264502645446e-07
0.04,2.6550265502655473e-07
0.04,2.66502665026655e-07
0.0,2.675026750267553e-07
0.0,2.6850268502685555e-07
0.0,2.695026950269558e-07
0.0,2.705027050270561e-07
0.04,2.7150271502715637e-07
0.04,2.7250272502725664e-07
0.08,2.735027350273569e-07
0.08,2.745027450274504e-07
0.04,2.755027550275507e-07
0.08,2.7650276502765096e-07
0.08,2.7750277502775123e-07
0.04,2.785027850278515e-07
0.04,2.795027950279518e-07
0.0,2.8050280502805205e-07
0.04,2.815028150281523e-07
0.04,2.825028250282526e-07
0.04,2.8350283502835287e-07
0.04,2.8450284502845314e-07
0.04,2.855028550285534e-07
0.04,2.865028650286537e-07
0.08,2.8750287502875396e-07
0.04,2.8850288502885424e-07
0.16,2.895028950289545e-07
0.68,2.905029050290548e-07
1.68,2.9150291502915506e-07
2.56,2.9250292502925533e-07
3.2,2.935029350293556e-07
3.6,2.945029450294559e-07
3.92,2.9550295502955615e-07
3.96,2.965029650296564e-07
3.76,2.975029750297567e-07
3.52,2.9850298502985697e-07
3.28,2.9950299502995046e-07
3.0,3.0050300503005074e-07
2.88,3.01503015030151e-07
2.88,3.025030250302513e-07
3.04,3.0350303503035156e-07
3.16,3.0450304503045183e-07
3.2,3.055030550305521e-07
3.04,3.065030650306524e-07
2.92,3.0750307503075265e-07
2.84,3.085030850308529e-07
2.84,3.095030950309532e-07
2.96,3.1050310503105347e-07
3.16,3.1150311503115374e-07
3.24,3.12503125031254e-07
3.28,3.135031350313543e-07
3.28,3.1450314503145456e-07
3.24,3.1550315503155483e-07
3.12,3.165031650316551e-07
3.0,3.175031750317554e-07
2.88,3.1850318503185565e-07
2.84,3.195031950319559e-07
2.88,3.205032050320562e-07
3.04,3.2150321503215647e-07
3.2,3.2250322503225674e-07
3.3200000000000003,3.23503235032357e-07
3.28,3.245032450324505e-07
3.2,3.255032550325508e-07
3.08,3.2650326503265106e-07
3.0,3.2750327503275133e-07
2.92,3.285032850328516e-07
2.92,3.295032950329519e-07
2.88,3.3050330503305215e-07
2.92,3.315033150331524e-07
3.0,3.325033250332527e-07
3.12,3.3350333503335297e-07
3.16,3.3450334503345324e-07
3.24,3.355033550335535e-07
3.16,3.365033650336538e-07
3.08,3.3750337503375406e-07
3.0,3.3850338503385434e-07
3.0,3.395033950339546e-07
2.92,3.405034050340549e-07
2.96,3.4150341503415516e-07
2.96,3.4250342503425543e-07
2.96,3.435034350343557e-07
2.96,3.44503445034456e-07
3.04,3.4550345503455625e-07
3.08,3.465034650346565e-07
3.12,3.475034750347568e-07
3.08,3.4850348503485707e-07
3.08,3.4950349503495056e-07
3.04,3.5050350503505084e-07
3.08,3.515035150351511e-07
3.04,3.525035250352514e-07
3.04,3.5350353503535166e-07
3.0,3.5450354503545193e-07
3.0,3.555035550355522e-07
3.0,3.565035650356525e-07
3.08,3.5750357503575275e-07
3.08,3.58503585035853e-07
3.08,3.595035950359533e-07
3.08,3.6050360503605357e-07
3.12,3.6150361503615384e-07
3.08,3.625036250362541e-07
3.08,3.635036350363544e-07
3.04,3.6450364503645466e-07
3.04,3.6550365503655493e-07
3.0,3.665036650366552e-07
2.96,3.675036750367555e-07
2.96,3.6850368503685575e-07
3.0,3.69503695036956e-07
3.0,3.705037050370563e-07
3.04,3.7150371503715657e-07
3.08,3.7250372503725684e-07
3.12,3.735037350373571e-07
3.08,3.745037450374506e-07
3.12,3.755037550375509e-07
3.04,3.7650376503765116e-07
3.08,3.7750377503775143e-07
3.04,3.785037850378517e-07
3.04,3.79503795037952e-07
3.0,3.8050380503805225e-07
3.0,3.815038150381525e-07
3.0,3.825038250382528e-07
3.04,3.8350383503835307e-07
3.0,3.8450384503845334e-07
3.04,3.855038550385536e-07
3.0,3.865038650386539e-07
3.04,3.8750387503875416e-07
3.04,3.8850388503885444e-07
3.08,3.895038950389547e-07
3.04,3.90503905039055e-07
3.08,3.9150391503915526e-07
3.04,3.9250392503925553e-07
3.08,3.935039350393558e-07
3.04,3.945039450394561e-07
3.04,3.9550395503955635e-07
3.0,3.965039650396566e-07
3.04,3.975039750397569e-07
3.0,3.985039850398504e-07
3.04,3.9950399503995066e-07
3.04,4.0050400504005094e-07
3.04,4.015040150401512e-07
3.04,4.025040250402515e-07
3.04,4.0350403504035176e-07
3.0,4.0450404504045203e-07
3.04,4.055040550405523e-07
3.04,4.065040650406526e-07
3.04,4.0750407504075285e-07
3.04,4.085040850408531e-07
3.08,4.095040950409534e-07
3.08,4.1050410504105367e-07
3.08,4.1150411504115394e-07
3.08,4.125041250412542e-07
3.08,4.135041350413545e-07
3.04,4.1450414504145476e-07
3.04,4.1550415504155503e-07
3.0,4.165041650416553e-07
3.0,4.175041750417556e-07
3.0,4.1850418504185585e-07
3.04,4.195041950419561e-07
3.0,4.205042050420564e-07
3.04,4.2150421504215667e-07
3.0,4.2250422504225694e-07
3.04,4.2350423504235044e-07
3.04,4.245042450424507e-07
3.04,4.25504255042551e-07
3.04,4.2650426504265126e-07
3.04,4.2750427504275153e-07
3.04,4.285042850428518e-07
3.04,4.295042950429521e-07
3.04,4.3050430504305235e-07
3.04,4.315043150431526e-07
3.0,4.325043250432529e-07
3.04,4.3350433504335317e-07
3.0,4.3450434504345344e-07
3.04,4.355043550435537e-07
2.96,4.36504365043654e-07
2.64,4.3750437504375426e-07
1.72,4.3850438504385454e-07
0.68,4.395043950439548e-07
-0.04,4.405044050440551e-07
-0.44,4.4150441504415536e-07
-0.8,4.4250442504425563e-07
-0.88,4.435044350443559e-07
-0.72,4.445044450444562e-07
-0.48,4.4550445504455645e-07
-0.24,4.465044650446567e-07
0.04,4.47504475044757e-07
0.2,4.485044850448505e-07
0.2,4.4950449504495076e-07
0.08,4.5050450504505104e-07
-0.04,4.515045150451513e-07
-0.16,4.525045250452516e-07
-0.04,4.5350453504535186e-07
0.08,4.5450454504545213e-07
0.24,4.555045550455524e-07
0.28,4.565045650456527e-07
0.2,4.5750457504575295e-07
0.0,4.585045850458532e-07
-0.16,4.595045950459535e-07
-0.24,4.6050460504605377e-07
-0.2,4.6150461504615404e-07
-0.16,4.625046250462543e-07
-0.08,4.635046350463546e-07
0.0,4.6450464504645486e-07
0.12,4.6550465504655513e-07
0.2,4.665046650466554e-07
0.2,4.675046750467557e-07
0.12,4.6850468504685595e-07
0.0,4.695046950469562e-07
-0.16,4.705047050470565e-07
-0.16,4.7150471504715677e-07
-0.12,4.7250472504725704e-07
-0.04,4.7350473504735054e-07
0.08,4.745047450474508e-07
0.12,4.755047550475511e-07
0.2,4.7650476504765136e-07
0.16,4.775047750477516e-07
0.12,4.785047850478519e-07
0.08,4.795047950479522e-07
0.0,4.805048050480525e-07
-0.08,4.815048150481527e-07
-0.12,4.82504825048253e-07
-0.08,4.835048350483533e-07
-0.04,4.845048450484535e-07
0.04,4.855048550485538e-07
0.12,4.865048650486541e-07
0.12,4.875048750487544e-07
0.12,4.885048850488546e-07
0.12,4.895048950489549e-07
0.12,4.905049050490552e-07
0.08,4.915049150491555e-07
0.04,4.925049250492557e-07
0.0,4.93504935049356e-07
-0.04,4.945049450494563e-07
-0.04,4.955049550495565e-07
-0.04,4.965049650496568e-07
0.0,4.975049750497571e-07
0.04,4.985049850498506e-07
0.0,4.995049950499509e-07
0.04,5.005050050500511e-07
0.04,5.015050150501514e-07
0.04,5.025050250502517e-07
0.04,5.03505035050352e-07
0.04,5.045050450504522e-07
0.0,5.055050550505525e-07
-0.04,5.065050650506528e-07
-0.04,5.07505075050753e-07
-0.04,5.085050850508533e-07
-0.04,5.095050950509536e-07
0.0,5.105051050510539e-07
0.0,5.115051150511541e-07
0.04,5.125051250512544e-07
0.08,5.135051350513547e-07
0.08,5.14505145051455e-07
0.08,5.155051550515552e-07
0.08,5.165051650516555e-07
0.04,5.175051750517558e-07
0.04,5.18505185051856e-07
0.0,5.195051950519563e-07
0.0,5.205052050520566e-07
0.0,5.215052150521569e-07
0.04,5.225052250522571e-07
0.0,5.235052350523506e-07
0.0,5.245052450524509e-07
0.04,5.255052550525512e-07
0.04,5.265052650526515e-07
0.04,5.275052750527517e-07
0.08,5.28505285052852e-07
0.08,5.295052950529523e-07
0.08,5.305053050530526e-07
0.08,5.315053150531528e-07
0.08,5.325053250532531e-07
0.08,5.335053350533534e-07
0.04,5.345053450534536e-07
0.04,5.355053550535539e-07
0.0,5.365053650536542e-07
0.0,5.375053750537545e-07
0.0,5.385053850538547e-07
0.0,5.39505395053955e-07
0.0,5.405054050540553e-07
0.0,5.415054150541556e-07
0.04,5.425054250542558e-07
0.0,5.435054350543561e-07
0.04,5.445054450544564e-07
0.04,5.455054550545566e-07
0.04,5.465054650546569e-07
0.0,5.475054750547572e-07
0.0,5.485054850548507e-07
0.04,5.49505495054951e-07
0.0,5.505055050550512e-07
0.04,5.515055150551515e-07
0.04,5.525055250552518e-07
0.04,5.535055350553521e-07
0.04,5.545055450554523e-07
0.04,5.555055550555526e-07
0.04,5.565055650556529e-07
0.0,5.575055750557531e-07
0.0,5.585055850558534e-07
0.0,5.595055950559537e-07
0.0,5.60505605056054e-07
0.0,5.615056150561542e-07
0.0,5.625056250562545e-07
0.04,5.635056350563548e-07
0.08,5.645056450564551e-07
0.08,5.655056550565553e-07
0.08,5.665056650566556e-07
0.08,5.675056750567559e-07
0.04,5.685056850568562e-07
0.08,5.695056950569564e-07
0.04,5.705057050570567e-07
0.04,5.71505715057157e-07
0.04,5.725057250572572e-07
0.04,5.735057350573507e-07
0.04,5.74505745057451e-07
0.04,5.755057550575513e-07
0.04,5.765057650576516e-07
0.04,5.775057750577518e-07
0.04,5.785057850578521e-07
0.04,5.795057950579524e-07
0.12,5.805058050580527e-07
0.52,5.815058150581529e-07
1.48,5.825058250582532e-07
2.44,5.835058350583535e-07
3.08,5.845058450584537e-07
3.56,5.85505855058554e-07
3.88,5.865058650586543e-07
3.96,5.875058750587546e-07
3.76,5.885058850588548e-07
3.56,5.895058950589551e-07
3.28,5.905059050590554e-07
3.08,5.915059150591557e-07
2.88,5.925059250592559e-07
2.92,5.935059350593562e-07
3.0,5.945059450594565e-07
3.12,5.955059550595567e-07
3.16,5.96505965059657e-07
3.08,5.975059750597573e-07
2.92,5.985059850598508e-07
2.84,5.995059950599511e-07
2.8000000000000003,6.005060050600513e-07
2.96,6.015060150601516e-07
3.12,6.025060250602519e-07
3.24,6.035060350603522e-07
3.28,6.045060450604524e-07
3.28,6.055060550605527e-07
3.24,6.06506065060653e-07
3.16,6.075060750607532e-07
3.04,6.085060850608535e-07
2.92,6.095060950609538e-07
2.84,6.105061050610541e-07
2.84,6.115061150611543e-07
2.96,6.125061250612546e-07
3.16,6.135061350613549e-07
3.28,6.145061450614552e-07
3.28,6.155061550615554e-07
3.2,6.165061650616557e-07
3.12,6.17506175061756e-07
3.0,6.185061850618563e-07
2.96,6.195061950619565e-07
2.88,6.205062050620568e-07
2.92,6.215062150621571e-07
2.92,6.225062250622573e-07
3.0,6.235062350623508e-07
3.04,6.245062450624511e-07
3.16,6.255062550625514e-07
3.24,6.265062650626517e-07
3.2,6.275062750627519e-07
3.12,6.285062850628522e-07
3.04,6.295062950629525e-07
3.0,6.305063050630528e-07
2.96,6.31506315063153e-07
2.92,6.325063250632533e-07
2.96,6.335063350633536e-07
2.92,6.345063450634538e-07
3.0,6.355063550635541e-07
3.0,6.365063650636544e-07
3.08,6.375063750637547e-07
3.08,6.385063850638549e-07
3.12,6.395063950639552e-07
3.08,6.405064050640555e-07
3.08,6.415064150641558e-07
3.04,6.42506425064256e-07
3.08,6.435064350643563e-07
3.04,6.445064450644566e-07
3.04,6.455064550645568e-07
3.04,6.465064650646571e-07
3.04,6.475064750647574e-07
3.04,6.485064850648509e-07
3.08,6.495064950649512e-07
3.08,6.505065050650514e-07
3.12,6.515065150651517e-07
3.08,6.52506525065252e-07
3.12,6.535065350653523e-07
3.08,6.545065450654525e-07
3.04,6.555065550655528e-07
3.0,6.565065650656531e-07
3.04,6.575065750657533e-07
3.0,6.585065850658536e-07
3.04,6.595065950659539e-07
3.0,6.605066050660542e-07
3.04,6.615066150661544e-07
3.04,6.625066250662547e-07
3.08,6.63506635066355e-07
3.08,6.645066450664553e-07
3.08,6.655066550665555e-07
3.08,6.665066650666558e-07
3.12,6.675066750667561e-07
3.08,6.685066850668564e-07
3.04,6.695066950669566e-07
3.04,6.705067050670569e-07
3.0,6.715067150671572e-07
3.0,6.725067250672574e-07
3.0,6.735067350673509e-07
2.96,6.745067450674512e-07
3.0,6.755067550675515e-07
2.96,6.765067650676518e-07
3.04,6.77506775067752e-07
3.04,6.785067850678523e-07
3.08,6.795067950679526e-07
3.04,6.805068050680529e-07
3.08,6.815068150681531e-07
3.04,6.825068250682534e-07
3.04,6.835068350683537e-07
3.04,6.845068450684539e-07
3.04,6.855068550685542e-07
3.04,6.865068650686545e-07
3.04,6.875068750687548e-07
3.04,6.88506885068855e-07
3.04,6.895068950689553e-07
3.04,6.905069050690556e-07
3.04,6.915069150691559e-07
3.04,6.925069250692561e-07
3.08,6.935069350693564e-07
3.04,6.945069450694567e-07
3.04,6.95506955069557e-07
3.0,6.965069650696572e-07
3.04,6.975069750697507e-07
3.04,6.98506985069851e-07
3.04,6.995069950699513e-07
3.04,7.005070050700515e-07
3.08,7.015070150701518e-07
3.08,7.025070250702521e-07
3.12,7.035070350703524e-07
3.08,7.045070450704526e-07
3.08,7.055070550705529e-07
3.04,7.065070650706532e-07
3.04,7.075070750707534e-07
3.0,7.085070850708537e-07
3.04,7.09507095070954e-07
3.0,7.105071050710543e-07
3.0,7.115071150711545e-07
2.96,7.125071250712548e-07
3.04,7.135071350713551e-07
3.0,7.145071450714554e-07
3.04,7.155071550715556e-07
3.04,7.165071650716559e-07
3.04,7.175071750717562e-07
3.04,7.185071850718565e-07
3.04,7.195071950719567e-07
3.04,7.20507205072057e-07
3.08,7.215072150721573e-07
3.04,7.225072250722508e-07
3.04,7.23507235072351e-07
3.04,7.245072450724513e-07
3.08,7.255072550725516e-07
3.04,7.265072650726519e-07
3.0,7.275072750727521e-07
2.68,7.285072850728524e-07
1.88,7.295072950729527e-07
0.76,7.30507305073053e-07
0.0,7.315073150731532e-07
-0.44,7.325073250732535e-07
-0.8,7.335073350733538e-07
-0.92,7.34507345073454e-07
-0.76,7.355073550735543e-07
-0.52,7.365073650736546e-07
-0.28,7.375073750737549e-07
0.0,7.385073850738551e-07
0.2,7.395073950739554e-07
0.24,7.405074050740557e-07
0.12,7.41507415074156e-07
-0.04,7.425074250742562e-07
-0.16,7.435074350743565e-07
-0.08,7.445074450744568e-07
0.08,7.45507455074557e-07
0.2,7.465074650746573e-07
0.24,7.475074750747508e-07
0.16,7.485074850748511e-07
0.0,7.495074950749514e-07
-0.16,7.505075050750516e-07
-0.2,7.515075150751519e-07
-0.2,7.525075250752522e-07
-0.16,7.535075350753525e-07
-0.12,7.545075450754527e-07
-0.04,7.55507555075553e-07
0.08,7.565075650756533e-07
0.2,7.575075750757535e-07
0.24,7.585075850758538e-07
0.08,7.595075950759541e-07
-0.04,7.605076050760544e-07
-0.16,7.615076150761546e-07
-0.2,7.625076250762549e-07
-0.12,7.635076350763552e-07
0.0,7.645076450764555e-07
0.04,7.655076550765557e-07
0.08,7.66507665076656e-07
0.16,7.675076750767563e-07
0.16,7.685076850768566e-07
0.16,7.695076950769568e-07
0.08,7.705077050770571e-07
0.0,7.715077150771574e-07
-0.08,7.725077250772509e-07
-0.12,7.735077350773511e-07
-0.12,7.745077450774514e-07
-0.04,7.755077550775517e-07
0.04,7.76507765077652e-07
0.12,7.775077750777522e-07
0.12,7.785077850778525e-07
0.12,7.795077950779528e-07
0.12,7.80507805078053e-07
0.08,7.815078150781533e-07
0.08,7.825078250782536e-07
0.04,7.835078350783539e-07
0.0,7.845078450784541e-07
-0.04,7.855078550785544e-07
0.0,7.865078650786547e-07
-0.04,7.87507875078755e-07
0.04,7.885078850788552e-07
0.0,7.895078950789555e-07
0.04,7.905079050790558e-07
0.04,7.915079150791561e-07
0.08,7.925079250792563e-07
0.04,7.935079350793566e-07
0.04,7.945079450794569e-07
0.04,7.955079550795571e-07
0.04,7.965079650796574e-07
0.0,7.975079750797509e-07
0.0,7.985079850798512e-07
-0.04,7.995079950799515e-07
0.0,8.005080050800517e-07
0.0,8.01508015080152e-07
0.0,8.025080250802523e-07
0.04,8.035080350803526e-07
0.08,8.045080450804528e-07
0.08,8.055080550805531e-07
0.08,8.065080650806534e-07
0.08,8.075080750807536e-07
0.08,8.085080850808539e-07
0.04,8.095080950809542e-07
0.0,8.105081050810545e-07
-0.04,8.115081150811547e-07
0.0,8.12508125081255e-07
-0.04,8.135081350813553e-07
-0.04,8.145081450814556e-07
0.0,8.155081550815558e-07
0.04,8.165081650816561e-07
0.04,8.175081750817564e-07
0.04,8.185081850818567e-07
0.08,8.195081950819569e-07
0.08,8.205082050820572e-07
0.08,8.215082150821575e-07
0.04,8.22508225082251e-07
0.04,8.235082350823512e-07
0.04,8.245082450824515e-07
0.04,8.255082550825518e-07
0.04,8.265082650826521e-07
0.0,8.275082750827523e-07
0.0,8.285082850828526e-07
0.04,8.295082950829529e-07
0.04,8.305083050830532e-07
0.04,8.315083150831534e-07
0.04,8.325083250832537e-07
0.04,8.33508335083354e-07
0.08,8.345083450834542e-07
0.04,8.355083550835545e-07
0.04,8.365083650836548e-07
0.04,8.375083750837551e-07
0.04,8.385083850838553e-07
0.0,8.395083950839556e-07
0.0,8.405084050840559e-07
0.04,8.415084150841562e-07
0.04,8.425084250842564e-07
0.04,8.435084350843567e-07
0.04,8.44508445084457e-07
0.04,8.455084550845572e-07
0.04,8.465084650846575e-07
0.0,8.47508475084751e-07
0.0,8.485084850848513e-07
0.0,8.495084950849516e-07
0.0,8.505085050850518e-07
0.0,8.515085150851521e-07
0.0,8.525085250852524e-07
0.04,8.535085350853527e-07
0.08,8.545085450854529e-07
0.04,8.555085550855532e-07
0.08,8.565085650856535e-07
0.04,8.575085750857537e-07
0.04,8.58508585085854e-07
0.04,8.595085950859543e-07
0.04,8.605086050860546e-07
0.04,8.615086150861548e-07
0.04,8.625086250862551e-07
0.0,8.635086350863554e-07
0.04,8.645086450864557e-07
0.04,8.655086550865559e-07
0.04,8.665086650866562e-07
0.04,8.675086750867565e-07
0.04,8.685086850868568e-07
0.04,8.69508695086957e-07
0.04,8.705087050870573e-07
0.08,8.715087150871576e-07
0.48,8.725087250872511e-07
1.4,8.735087350873513e-07
2.36,8.745087450874516e-07
3.08,8.755087550875519e-07
3.52,8.765087650876522e-07
3.88,8.775087750877524e-07
4.0,8.785087850878527e-07
3.8,8.79508795087953e-07
3.56,8.805088050880533e-07
3.3200000000000003,8.815088150881535e-07
3.08,8.825088250882538e-07
2.92,8.835088350883541e-07
2.88,8.845088450884543e-07
3.0,8.855088550885546e-07
3.08,8.865088650886549e-07
3.16,8.875088750887552e-07
3.08,8.885088850888554e-07
2.92,8.895088950889557e-07
2.84,8.90508905089056e-07
2.84,8.915089150891563e-07
2.92,8.925089250892565e-07
3.12,8.935089350893568e-07
3.24,8.945089450894571e-07
3.24,8.955089550895573e-07
3.24,8.965089650896576e-07
3.24,8.975089750897511e-07
3.16,8.985089850898514e-07
3.04,8.995089950899517e-07
2.92,9.005090050900519e-07
2.84,9.015090150901522e-07
2.88,9.025090250902525e-07
3.0,9.035090350903528e-07
3.12,9.04509045090453e-07
3.24,9.055090550905533e-07
3.28,9.065090650906536e-07
3.2,9.075090750907538e-07
3.12,9.085090850908541e-07
3.0,9.095090950909544e-07
2.92,9.105091050910547e-07
2.88,9.115091150911549e-07
2.88,9.125091250912552e-07
2.96,9.135091350913555e-07
3.0,9.145091450914558e-07
3.08,9.15509155091556e-07
3.16,9.165091650916563e-07
3.24,9.175091750917566e-07
3.16,9.185091850918569e-07
3.12,9.195091950919571e-07
3.04,9.205092050920574e-07
3.0,9.215092150921577e-07
2.96,9.225092250922512e-07
2.96,9.235092350923514e-07
2.92,9.245092450924517e-07
2.96,9.25509255092552e-07
2.96,9.265092650926523e-07
3.0,9.275092750927525e-07
3.04,9.285092850928528e-07
3.08,9.295092950929531e-07
3.12,9.305093050930534e-07
3.08,9.315093150931536e-07
3.08,9.325093250932539e-07
3.08,9.335093350933542e-07
3.04,9.345093450934544e-07
3.04,9.355093550935547e-07
3.04,9.36509365093655e-07
3.04,9.375093750937553e-07
3.04,9.385093850938555e-07
3.04,9.395093950939558e-07
3.04,9.405094050940561e-07
3.04,9.415094150941564e-07
3.08,9.425094250942566e-07
3.08,9.435094350943569e-07
3.08,9.445094450944572e-07
3.12,9.455094550945574e-07
3.04,9.465094650946577e-07
3.0,9.475094750947512e-07
2.96,9.485094850948515e-07
3.0,9.495094950949518e-07
2.96,9.50509505095052e-07
3.0,9.515095150951523e-07
3.0,9.525095250952526e-07
3.08,9.535095350953529e-07
3.04,9.545095450954531e-07
3.12,9.555095550955534e-07
3.08,9.565095650956537e-07
3.12,9.57509575095754e-07
3.08,9.585095850958542e-07
3.08,9.595095950959545e-07
3.04,9.605096050960548e-07
3.04,9.61509615096155e-07
3.0,9.625096250962553e-07
3.0,9.635096350963556e-07
3.0,9.645096450964559e-07
3.0,9.655096550965561e-07
2.96,9.665096650966564e-07
3.0,9.675096750967567e-07
3.04,9.68509685096857e-07
3.04,9.695096950969572e-07
3.0,9.705097050970575e-07
3.04,9.715097150971578e-07
3.04,9.725097250972513e-07
3.08,9.735097350973515e-07
3.04,9.745097450974518e-07
3.08,9.75509755097552e-07
3.04,9.765097650976524e-07
3.04,9.775097750977526e-07
3.0,9.78509785097853e-07
3.04,9.795097950979532e-07
3.0,9.805098050980535e-07
3.04,9.815098150981537e-07
3.0,9.82509825098254e-07
3.08,9.835098350983543e-07
3.04,9.845098450984545e-07
3.04,9.855098550985548e-07
3.04,9.86509865098655e-07
3.04,9.875098750987554e-07
3.04,9.885098850988556e-07
3.04,9.89509895098956e-07
3.04,9.905099050990562e-07
3.08,9.915099150991565e-07
3.04,9.925099250992567e-07
3.08,9.93509935099357e-07
3.04,9.945099450994573e-07
3.08,9.955099550995575e-07
3.04,9.96509965099651e-07
3.04,9.975099750997513e-07
3.04,9.985099850998516e-07
3.04,9.995099950999519e-07


==> figures/stm32-gpio-toggle-dec.csv <==
CH1,time
1.92,5.000050000501365e-10
2.8000000000000003,1.5000150001504096e-09
3.36,2.5000250002506826e-09
3.76,3.5000350003509557e-09
4.0,4.500045000451229e-09
3.88,5.500055000551502e-09
3.6,6.500065000651775e-09
3.4,7.500075000752048e-09
3.16,8.500085000852321e-09
2.96,9.500095000952594e-09
2.96,1.0500105001052867e-08
3.08,1.150011500115314e-08
3.24,1.2500125001253413e-08
3.36,1.3500135001353686e-08
3.28,1.450014500145396e-08
3.08,1.5500155001554232e-08
2.8000000000000003,1.6500165001654505e-08
2.68,1.750017500175478e-08
2.72,1.850018500185505e-08
2.92,1.9500195001955324e-08
3.08,2.0500205002055598e-08
3.2,2.150021500215587e-08
3.28,2.2500225002256144e-08
3.3200000000000003,2.3500235002356417e-08
3.36,2.450024500245669e-08
3.28,2.5500255002550187e-08
3.12,2.650026500265046e-08
3.0,2.7500275002750733e-08
2.88,2.8500285002851006e-08
2.88,2.950029500295128e-08
3.0,3.050030500305155e-08
3.08,3.1500315003151825e-08
3.16,3.25003250032521e-08
3.2,3.350033500335237e-08
3.08,3.4500345003452644e-08
3.04,3.550035500355292e-08
3.0,3.650036500365319e-08
3.0,3.750037500375346e-08
2.96,3.8500385003853736e-08
3.0,3.950039500395401e-08
3.0,4.050040500405428e-08
3.08,4.1500415004154555e-08
3.16,4.250042500425483e-08
3.24,4.35004350043551e-08
3.2,4.4500445004455374e-08
3.16,4.550045500455565e-08
3.04,4.650046500465592e-08
3.0,4.7500475004756194e-08
2.96,4.8500485004856467e-08
2.96,4.950049500495674e-08
2.96,5.0500505005050236e-08
2.96,5.150051500515051e-08
2.96,5.250052500525078e-08
3.04,5.3500535005351056e-08
3.08,5.450054500545133e-08
3.16,5.55005550055516e-08
3.16,5.6500565005651875e-08
3.16,5.750057500575215e-08
3.16,5.850058500585242e-08
3.12,5.9500595005952694e-08
3.04,6.050060500605297e-08
3.0,6.150061500615324e-08
2.96,6.250062500625351e-08
2.96,6.350063500635379e-08
2.96,6.450064500645406e-08
3.0,6.550065500655433e-08
3.04,6.65006650066546e-08
3.12,6.750067500675488e-08
3.16,6.850068500685515e-08
3.16,6.950069500695542e-08
3.16,7.05007050070557e-08
3.2,7.150071500715597e-08
3.16,7.250072500725624e-08
3.12,7.350073500735652e-08
3.04,7.450074500745001e-08
3.0,7.550075500755029e-08
2.96,7.650076500765056e-08
2.96,7.750077500775083e-08
2.96,7.85007850078511e-08
2.96,7.950079500795138e-08
3.0,8.050080500805165e-08
3.04,8.150081500815192e-08
3.04,8.25008250082522e-08
3.08,8.350083500835247e-08
3.08,8.450084500845274e-08
3.08,8.550085500855302e-08
3.12,8.650086500865329e-08
3.12,8.750087500875356e-08
3.08,8.850088500885384e-08
3.08,8.950089500895411e-08
3.04,9.050090500905438e-08
3.08,9.150091500915466e-08
3.0,9.250092500925493e-08
3.04,9.35009350093552e-08
3.0,9.450094500945547e-08
3.0,9.550095500955575e-08
3.0,9.650096500965602e-08
3.0,9.75009750097563e-08
3.0,9.850098500985657e-08
3.04,9.950099500995006e-08
3.0,1.0050100501005034e-07
3.04,1.0150101501015061e-07
3.04,1.0250102501025088e-07
3.08,1.0350103501035116e-07
3.08,1.0450104501045143e-07
3.08,1.055010550105517e-07
3.08,1.0650106501065197e-07
3.08,1.0750107501075225e-07
3.04,1.0850108501085252e-07
3.08,1.095010950109528e-07
3.08,1.1050110501105307e-07
3.08,1.1150111501115334e-07
3.04,1.1250112501125361e-07
3.04,1.1350113501135389e-07
3.0,1.1450114501145416e-07
3.04,1.1550115501155443e-07
3.0,1.165011650116547e-07
3.04,1.1750117501175498e-07
3.04,1.1850118501185525e-07
3.08,1.1950119501195552e-07
3.08,1.205012050120558e-07
3.08,1.2150121501215607e-07
3.08,1.2250122501225634e-07
3.08,1.2350123501235662e-07
3.04,1.2450124501245011e-07
3.04,1.2550125501255039e-07
3.0,1.2650126501265066e-07
3.04,1.2750127501275093e-07
3.0,1.285012850128512e-07
3.0,1.2950129501295148e-07
3.0,1.3050130501305175e-07
3.04,1.3150131501315202e-07
3.04,1.325013250132523e-07
3.08,1.3350133501335257e-07
3.08,1.3450134501345284e-07
3.08,1.3550135501355312e-07
3.04,1.365013650136534e-07
3.08,1.3750137501375366e-07
3.04,1.3850138501385394e-07
3.04,1.395013950139542e-07
3.04,1.4050140501405448e-07
3.04,1.4150141501415476e-07
3.04,1.4250142501425503e-07
3.04,1.435014350143553e-07
3.0,1.4450144501445557e-07
2.96,1.4550145501455585e-07
2.48,1.4650146501465612e-07
1.48,1.475014750147564e-07
0.48,1.4850148501485667e-07
-0.16,1.4950149501495016e-07
-0.56,1.5050150501505044e-07
-0.84,1.515015150151507e-07
-0.8,1.5250152501525098e-07
-0.52,1.5350153501535126e-07
-0.32,1.5450154501545153e-07
-0.12,1.555015550155518e-07
0.08,1.5650156501565207e-07
0.2,1.5750157501575235e-07
0.08,1.5850158501585262e-07
-0.12,1.595015950159529e-07
-0.28,1.6050160501605317e-07
-0.24,1.6150161501615344e-07
-0.04,1.625016250162537e-07
0.24,1.6350163501635399e-07
0.44,1.6450164501645426e-07
0.44,1.6550165501655453e-07
0.32,1.665016650166548e-07
0.12,1.6750167501675508e-07
-0.04,1.6850168501685535e-07
-0.12,1.6950169501695562e-07
-0.24,1.705017050170559e-07
-0.28,1.7150171501715617e-07
-0.24,1.7250172501725644e-07
-0.12,1.7350173501735672e-07
0.04,1.7450174501745021e-07
0.16,1.7550175501755049e-07
0.2,1.7650176501765076e-07
0.12,1.7750177501775103e-07
0.0,1.785017850178513e-07
-0.08,1.7950179501795158e-07
-0.08,1.8050180501805185e-07
0.04,1.8150181501815212e-07
0.12,1.825018250182524e-07
0.16,1.8350183501835267e-07
0.16,1.8450184501845294e-07
0.16,1.8550185501855322e-07
0.12,1.865018650186535e-07
0.12,1.8750187501875376e-07
0.04,1.8850188501885404e-07
-0.04,1.895018950189543e-07
-0.12,1.9050190501905458e-07
-0.12,1.9150191501915486e-07
-0.12,1.9250192501925513e-07
0.0,1.935019350193554e-07
0.08,1.9450194501945567e-07
0.16,1.9550195501955595e-07
0.16,1.9650196501965622e-07
0.16,1.975019750197565e-07
0.12,1.9850198501985677e-07
0.12,1.9950199501995026e-07
0.08,2.0050200502005054e-07
0.04,2.015020150201508e-07
-0.04,2.0250202502025108e-07
-0.04,2.0350203502035136e-07
-0.08,2.0450204502045163e-07
-0.04,2.055020550205519e-07
0.0,2.0650206502065217e-07
0.04,2.0750207502075245e-07
0.08,2.0850208502085272e-07
0.12,2.09502095020953e-07
0.12,2.1050210502105327e-07
0.12,2.1150211502115354e-07
0.12,2.125021250212538e-07
0.12,2.1350213502135409e-07
0.08,2.1450214502145436e-07
0.0,2.1550215502155463e-07
-0.04,2.165021650216549e-07
-0.08,2.1750217502175518e-07
-0.08,2.1850218502185545e-07
-0.08,2.1950219502195572e-07
-0.04,2.20502205022056e-07
0.04,2.2150221502215627e-07
0.08,2.2250222502225654e-07
0.12,2.2350223502235682e-07
0.12,2.2450224502245031e-07
0.12,2.2550225502255059e-07
0.12,2.2650226502265086e-07
0.12,2.2750227502275113e-07
0.08,2.285022850228514e-07
0.04,2.2950229502295168e-07
0.04,2.3050230502305195e-07
0.0,2.3150231502315222e-07
0.0,2.325023250232525e-07
0.0,2.3350233502335277e-07
-0.04,2.3450234502345304e-07
0.0,2.3550235502355332e-07
0.0,2.365023650236536e-07
0.04,2.3750237502375386e-07
0.04,2.3850238502385414e-07
0.04,2.395023950239544e-07
0.08,2.405024050240547e-07
0.08,2.4150241502415496e-07
0.12,2.4250242502425523e-07
0.12,2.435024350243555e-07
0.12,2.445024450244558e-07
0.08,2.4550245502455605e-07
0.08,2.465024650246563e-07
0.08,2.475024750247566e-07
0.08,2.4850248502485687e-07
0.04,2.4950249502495036e-07
0.04,2.5050250502505064e-07
0.0,2.515025150251509e-07
0.0,2.525025250252512e-07
0.0,2.5350253502535146e-07
0.0,2.5450254502545173e-07
0.0,2.55502555025552e-07
0.0,2.565025650256523e-07
0.04,2.5750257502575255e-07
0.04,2.585025850258528e-07
0.08,2.595025950259531e-07
0.08,2.6050260502605337e-07
0.12,2.6150261502615364e-07
0.12,2.625026250262539e-07
0.12,2.635026350263542e-07
0.08,2.6450264502645446e-07
0.04,2.6550265502655473e-07
0.04,2.66502665026655e-07
0.04,2.675026750267553e-07
0.04,2.6850268502685555e-07
0.0,2.695026950269558e-07
0.04,2.705027050270561e-07
0.04,2.7150271502715637e-07
0.08,2.7250272502725664e-07
0.04,2.735027350273569e-07
0.04,2.745027450274504e-07
0.08,2.755027550275507e-07
0.08,2.7650276502765096e-07
0.08,2.7750277502775123e-07
0.08,2.785027850278515e-07
0.04,2.795027950279518e-07
0.04,2.8050280502805205e-07
0.0,2.815028150281523e-07
0.0,2.825028250282526e-07
0.04,2.8350283502835287e-07
0.04,2.8450284502845314e-07
0.04,2.855028550285534e-07
0.08,2.865028650286537e-07
0.08,2.8750287502875396e-07
0.12,2.8850288502885424e-07
0.04,2.895028950289545e-07
0.08,2.905029050290548e-07
0.04,2.9150291502915506e-07
0.08,2.9250292502925533e-07
0.0,2.935029350293556e-07
0.04,2.945029450294559e-07
0.04,2.9550295502955615e-07
0.04,2.965029650296564e-07
0.04,2.975029750297567e-07
0.04,2.9850298502985697e-07
0.04,2.9950299502995046e-07
0.04,3.0050300503005074e-07
0.08,3.01503015030151e-07
0.08,3.025030250302513e-07
0.08,3.0350303503035156e-07
0.08,3.0450304503045183e-07
0.08,3.055030550305521e-07
0.08,3.065030650306524e-07
0.04,3.0750307503075265e-07
0.08,3.085030850308529e-07
0.04,3.095030950309532e-07
0.04,3.1050310503105347e-07
0.04,3.1150311503115374e-07
0.0,3.12503125031254e-07
0.0,3.135031350313543e-07
0.0,3.1450314503145456e-07
0.0,3.1550315503155483e-07
0.0,3.165031650316551e-07
0.04,3.175031750317554e-07
0.04,3.1850318503185565e-07
0.08,3.195031950319559e-07
0.08,3.205032050320562e-07
0.08,3.2150321503215647e-07
0.12,3.2250322503225674e-07
0.08,3.23503235032357e-07
0.08,3.245032450324505e-07
0.08,3.255032550325508e-07
0.08,3.2650326503265106e-07
0.04,3.2750327503275133e-07
0.04,3.285032850328516e-07
0.0,3.295032950329519e-07
0.04,3.3050330503305215e-07
0.24,3.315033150331524e-07
0.96,3.325033250332527e-07
2.04,3.3350333503335297e-07
2.88,3.3450334503345324e-07
3.44,3.355033550335535e-07
3.84,3.365033650336538e-07
4.0,3.3750337503375406e-07
3.84,3.3850338503385434e-07
3.6,3.395033950339546e-07
3.36,3.405034050340549e-07
3.12,3.4150341503415516e-07
2.92,3.4250342503425543e-07
2.96,3.435034350343557e-07
3.08,3.44503445034456e-07
3.24,3.4550345503455625e-07
3.3200000000000003,3.465034650346565e-07
3.28,3.475034750347568e-07
3.04,3.4850348503485707e-07
2.84,3.4950349503495056e-07
2.64,3.5050350503505084e-07
2.72,3.515035150351511e-07
2.92,3.525035250352514e-07
3.12,3.5350353503535166e-07
3.2,3.5450354503545193e-07
3.28,3.555035550355522e-07
3.3200000000000003,3.565035650356525e-07
3.3200000000000003,3.5750357503575275e-07
3.28,3.58503585035853e-07
3.12,3.595035950359533e-07
2.96,3.6050360503605357e-07
2.92,3.6150361503615384e-07
2.88,3.625036250362541e-07
3.0,3.635036350363544e-07
3.12,3.6450364503645466e-07
3.2,3.6550365503655493e-07
3.12,3.665036650366552e-07
3.08,3.675036750367555e-07
3.0,3.6850368503685575e-07
3.0,3.69503695036956e-07
2.96,3.705037050370563e-07
3.0,3.7150371503715657e-07
3.0,3.7250372503725684e-07
3.08,3.735037350373571e-07
3.12,3.745037450374506e-07
3.16,3.755037550375509e-07
3.2,3.7650376503765116e-07
3.2,3.7750377503775143e-07
3.16,3.785037850378517e-07
3.08,3.79503795037952e-07
3.0,3.8050380503805225e-07
2.96,3.815038150381525e-07
2.92,3.825038250382528e-07
2.96,3.8350383503835307e-07
2.96,3.8450384503845334e-07
2.96,3.855038550385536e-07
3.04,3.865038650386539e-07
3.12,3.8750387503875416e-07
3.12,3.8850388503885444e-07
3.16,3.895038950389547e-07
3.12,3.90503905039055e-07
3.16,3.9150391503915526e-07
3.08,3.9250392503925553e-07
3.04,3.935039350393558e-07
3.0,3.945039450394561e-07
3.0,3.9550395503955635e-07
2.96,3.965039650396566e-07
2.96,3.975039750397569e-07
3.0,3.985039850398504e-07
3.04,3.9950399503995066e-07
3.04,4.0050400504005094e-07
3.12,4.015040150401512e-07
3.16,4.025040250402515e-07
3.2,4.0350403504035176e-07
3.16,4.0450404504045203e-07
3.12,4.055040550405523e-07
3.08,4.065040650406526e-07
3.04,4.0750407504075285e-07
2.96,4.085040850408531e-07
2.96,4.095040950409534e-07
2.92,4.1050410504105367e-07
2.96,4.1150411504115394e-07
3.0,4.125041250412542e-07
3.04,4.135041350413545e-07
3.04,4.1450414504145476e-07
3.08,4.1550415504155503e-07
3.08,4.165041650416553e-07
3.12,4.175041750417556e-07
3.12,4.1850418504185585e-07
3.12,4.195041950419561e-07
3.08,4.205042050420564e-07
3.08,4.2150421504215667e-07
3.08,4.2250422504225694e-07
3.08,4.2350423504235044e-07
3.08,4.245042450424507e-07
3.04,4.25504255042551e-07
3.04,4.2650426504265126e-07
3.04,4.2750427504275153e-07
3.0,4.285042850428518e-07
3.04,4.295042950429521e-07
3.0,4.3050430504305235e-07
3.0,4.315043150431526e-07
3.0,4.325043250432529e-07
3.0,4.3350433504335317e-07
3.04,4.3450434504345344e-07
3.04,4.355043550435537e-07
3.08,4.36504365043654e-07
3.08,4.3750437504375426e-07
3.08,4.3850438504385454e-07
3.08,4.395043950439548e-07
3.04,4.405044050440551e-07
3.08,4.4150441504415536e-07
3.08,4.4250442504425563e-07
3.08,4.435044350443559e-07
3.04,4.445044450444562e-07
3.04,4.4550445504455645e-07
3.0,4.465044650446567e-07
3.04,4.47504475044757e-07
3.0,4.485044850448505e-07
3.04,4.4950449504495076e-07
3.0,4.5050450504505104e-07
3.04,4.515045150451513e-07
3.04,4.525045250452516e-07
3.08,4.5350453504535186e-07
3.04,4.5450454504545213e-07
3.12,4.555045550455524e-07
3.08,4.565045650456527e-07
3.08,4.5750457504575295e-07
3.04,4.585045850458532e-07
3.04,4.595045950459535e-07
3.04,4.6050460504605377e-07
3.04,4.6150461504615404e-07
3.0,4.625046250462543e-07
3.04,4.635046350463546e-07
3.0,4.6450464504645486e-07
3.08,4.6550465504655513e-07
3.08,4.665046650466554e-07
3.08,4.675046750467557e-07
3.04,4.6850468504685595e-07
3.04,4.695046950469562e-07
3.04,4.705047050470565e-07
3.04,4.7150471504715677e-07
3.04,4.7250472504725704e-07
3.04,4.7350473504735054e-07
3.04,4.745047450474508e-07
3.04,4.755047550475511e-07
3.04,4.7650476504765136e-07
3.08,4.775047750477516e-07
3.0,4.785047850478519e-07
2.6,4.795047950479522e-07
1.6,4.805048050480525e-07
0.56,4.815048150481527e-07
-0.12,4.82504825048253e-07
-0.52,4.835048350483533e-07
-0.88,4.845048450484535e-07
-0.84,4.855048550485538e-07
-0.6,4.865048650486541e-07
-0.36,4.875048750487544e-07
-0.16,4.885048850488546e-07
0.04,4.895048950489549e-07
0.16,4.905049050490552e-07
0.12,4.915049150491555e-07
-0.08,4.925049250492557e-07
-0.24,4.93504935049356e-07
-0.28,4.945049450494563e-07
-0.08,4.955049550495565e-07
0.2,4.965049650496568e-07
0.4,4.975049750497571e-07
0.48,4.985049850498506e-07
0.36,4.995049950499509e-07
0.16,5.005050050500511e-07
-0.04,5.015050150501514e-07
-0.12,5.025050250502517e-07
-0.2,5.03505035050352e-07
-0.24,5.045050450504522e-07
-0.24,5.055050550505525e-07
-0.16,5.065050650506528e-07
0.0,5.07505075050753e-07
0.16,5.085050850508533e-07
0.2,5.095050950509536e-07
0.16,5.105051050510539e-07
0.04,5.115051150511541e-07
-0.04,5.125051250512544e-07
-0.08,5.135051350513547e-07
0.0,5.14505145051455e-07
0.08,5.155051550515552e-07
0.16,5.165051650516555e-07
0.12,5.175051750517558e-07
0.16,5.18505185051856e-07
0.12,5.195051950519563e-07
0.12,5.205052050520566e-07
0.08,5.215052150521569e-07
-0.04,5.225052250522571e-07
-0.12,5.235052350523506e-07
-0.12,5.245052450524509e-07
-0.12,5.255052550525512e-07
-0.04,5.265052650526515e-07
0.08,5.275052750527517e-07
0.16,5.28505285052852e-07
0.12,5.295052950529523e-07
0.16,5.305053050530526e-07
0.12,5.315053150531528e-07
0.12,5.325053250532531e-07
0.08,5.335053350533534e-07
0.04,5.345053450534536e-07
0.0,5.355053550535539e-07
-0.04,5.365053650536542e-07
-0.08,5.375053750537545e-07
-0.04,5.385053850538547e-07
0.0,5.39505395053955e-07
0.04,5.405054050540553e-07
0.08,5.415054150541556e-07
0.12,5.425054250542558e-07
0.12,5.435054350543561e-07
0.16,5.445054450544564e-07
0.12,5.455054550545566e-07
0.12,5.465054650546569e-07
0.04,5.475054750547572e-07
0.0,5.485054850548507e-07
-0.04,5.49505495054951e-07
-0.08,5.505055050550512e-07
-0.08,5.515055150551515e-07
-0.08,5.525055250552518e-07
-0.04,5.535055350553521e-07
0.04,5.545055450554523e-07
0.08,5.555055550555526e-07
0.12,5.565055650556529e-07
0.12,5.575055750557531e-07
0.12,5.585055850558534e-07
0.12,5.595055950559537e-07
0.12,5.60505605056054e-07
0.08,5.615056150561542e-07
0.04,5.625056250562545e-07
0.0,5.635056350563548e-07
0.0,5.645056450564551e-07
0.0,5.655056550565553e-07
0.0,5.665056650566556e-07
0.0,5.675056750567559e-07
0.0,5.685056850568562e-07
0.0,5.695056950569564e-07
0.0,5.705057050570567e-07
0.04,5.71505715057157e-07
0.08,5.725057250572572e-07
0.08,5.735057350573507e-07
0.12,5.74505745057451e-07
0.12,5.755057550575513e-07
0.08,5.765057650576516e-07
0.12,5.775057750577518e-07
0.12,5.785057850578521e-07
0.08,5.795057950579524e-07
0.08,5.805058050580527e-07
0.08,5.815058150581529e-07
0.04,5.825058250582532e-07
0.04,5.835058350583535e-07
0.04,5.845058450584537e-07
0.0,5.85505855058554e-07
0.04,5.865058650586543e-07
0.04,5.875058750587546e-07
0.0,5.885058850588548e-07
0.0,5.895058950589551e-07
0.0,5.905059050590554e-07
0.0,5.915059150591557e-07
0.04,5.925059250592559e-07
0.08,5.935059350593562e-07
0.08,5.945059450594565e-07
0.08,5.955059550595567e-07
0.12,5.96505965059657e-07
0.08,5.975059750597573e-07
0.04,5.985059850598508e-07
0.04,5.995059950599511e-07
0.04,6.005060050600513e-07
0.0,6.015060150601516e-07
0.0,6.025060250602519e-07
0.0,6.035060350603522e-07
0.04,6.045060450604524e-07
0.04,6.055060550605527e-07
0.08,6.06506065060653e-07
0.08,6.075060750607532e-07
0.08,6.085060850608535e-07
0.08,6.095060950609538e-07
0.08,6.105061050610541e-07
0.04,6.115061150611543e-07
0.04,6.125061250612546e-07
0.04,6.135061350613549e-07
0.04,6.145061450614552e-07
0.04,6.155061550615554e-07
0.04,6.165061650616557e-07
0.04,6.17506175061756e-07
0.04,6.185061850618563e-07
0.04,6.195061950619565e-07
0.08,6.205062050620568e-07
0.08,6.215062150621571e-07
0.12,6.225062250622573e-07
0.08,6.235062350623508e-07
0.08,6.245062450624511e-07
0.04,6.255062550625514e-07
0.04,6.265062650626517e-07
0.04,6.275062750627519e-07
0.04,6.285062850628522e-07
0.04,6.295062950629525e-07
0.04,6.305063050630528e-07
0.04,6.31506315063153e-07
0.04,6.325063250632533e-07
0.04,6.335063350633536e-07
0.08,6.345063450634538e-07
0.08,6.355063550635541e-07
0.04,6.365063650636544e-07
0.08,6.375063750637547e-07
0.08,6.385063850638549e-07
0.04,6.395063950639552e-07
0.08,6.405064050640555e-07
0.04,6.415064150641558e-07
0.04,6.42506425064256e-07
0.04,6.435064350643563e-07
0.04,6.445064450644566e-07
0.04,6.455064550645568e-07
0.04,6.465064650646571e-07
0.04,6.475064750647574e-07
0.04,6.485064850648509e-07
0.0,6.495064950649512e-07
0.04,6.505065050650514e-07
0.04,6.515065150651517e-07
0.04,6.52506525065252e-07
0.08,6.535065350653523e-07
0.08,6.545065450654525e-07
0.12,6.555065550655528e-07
0.12,6.565065650656531e-07
0.08,6.575065750657533e-07
0.08,6.585065850658536e-07
0.08,6.595065950659539e-07
0.08,6.605066050660542e-07
0.04,6.615066150661544e-07
0.04,6.625066250662547e-07
0.04,6.63506635066355e-07
0.12,6.645066450664553e-07
0.68,6.655066550665555e-07
1.64,6.665066650666558e-07
2.6,6.675066750667561e-07
3.2,6.685066850668564e-07
3.64,6.695066950669566e-07
3.96,6.705067050670569e-07
3.92,6.715067150671572e-07
3.68,6.725067250672574e-07
3.44,6.735067350673509e-07
3.2,6.745067450674512e-07
3.0,6.755067550675515e-07
2.92,6.765067650676518e-07
3.0,6.77506775067752e-07
3.2,6.785067850678523e-07
3.3200000000000003,6.795067950679526e-07
3.28,6.805068050680529e-07
3.12,6.815068150681531e-07
2.88,6.825068250682534e-07
2.72,6.835068350683537e-07
2.68,6.845068450684539e-07
2.84,6.855068550685542e-07
3.0,6.865068650686545e-07
3.16,6.875068750687548e-07
3.28,6.88506885068855e-07
3.3200000000000003,6.895068950689553e-07
3.36,6.905069050690556e-07
3.28,6.915069150691559e-07
3.16,6.925069250692561e-07
3.04,6.935069350693564e-07
2.88,6.945069450694567e-07
2.88,6.95506955069557e-07
2.92,6.965069650696572e-07
3.08,6.975069750697507e-07
3.16,6.98506985069851e-07
3.16,6.995069950699513e-07
3.08,7.005070050700515e-07
3.04,7.015070150701518e-07
2.96,7.025070250702521e-07
2.96,7.035070350703524e-07
2.96,7.045070450704526e-07
2.96,7.055070550705529e-07
3.0,7.065070650706532e-07
3.08,7.075070750707534e-07
3.16,7.085070850708537e-07
3.2,7.09507095070954e-07
3.2,7.105071050710543e-07
3.16,7.115071150711545e-07
3.08,7.125071250712548e-07
3.0,7.135071350713551e-07
2.96,7.145071450714554e-07
2.96,7.155071550715556e-07
2.92,7.165071650716559e-07
2.96,7.175071750717562e-07
3.0,7.185071850718565e-07
3.04,7.195071950719567e-07
3.08,7.20507205072057e-07
3.12,7.215072150721573e-07
3.16,7.225072250722508e-07
3.16,7.23507235072351e-07
3.12,7.245072450724513e-07
3.08,7.255072550725516e-07
3.04,7.265072650726519e-07
3.04,7.275072750727521e-07
3.0,7.285072850728524e-07
3.0,7.295072950729527e-07
2.96,7.30507305073053e-07
3.0,7.315073150731532e-07
3.0,7.325073250732535e-07
3.04,7.335073350733538e-07
3.12,7.34507345073454e-07
3.16,7.355073550735543e-07
3.16,7.365073650736546e-07
3.16,7.375073750737549e-07
3.16,7.385073850738551e-07
3.16,7.395073950739554e-07
3.04,7.405074050740557e-07
3.0,7.41507415074156e-07
2.96,7.425074250742562e-07
2.96,7.435074350743565e-07
2.96,7.445074450744568e-07
3.0,7.45507455074557e-07
3.0,7.465074650746573e-07
3.04,7.475074750747508e-07
3.04,7.485074850748511e-07
3.08,7.495074950749514e-07
3.08,7.505075050750516e-07
3.12,7.515075150751519e-07
3.08,7.525075250752522e-07
3.12,7.535075350753525e-07
3.08,7.545075450754527e-07
3.08,7.55507555075553e-07
3.08,7.565075650756533e-07
3.08,7.575075750757535e-07
3.04,7.585075850758538e-07
3.04,7.595075950759541e-07
3.0,7.605076050760544e-07
3.04,7.615076150761546e-07
3.0,7.625076250762549e-07
3.04,7.635076350763552e-07
3.0,7.645076450764555e-07
3.04,7.655076550765557e-07
3.0,7.66507665076656e-07
3.0,7.675076750767563e-07
3.04,7.685076850768566e-07
3.04,7.695076950769568e-07
3.04,7.705077050770571e-07
3.08,7.715077150771574e-07
3.04,7.725077250772509e-07
3.08,7.735077350773511e-07
3.08,7.745077450774514e-07
3.12,7.755077550775517e-07
3.08,7.76507765077652e-07
3.08,7.775077750777522e-07
3.04,7.785077850778525e-07
3.04,7.795077950779528e-07
3.0,7.80507805078053e-07
3.0,7.815078150781533e-07
3.0,7.825078250782536e-07
3.04,7.835078350783539e-07
3.04,7.845078450784541e-07
3.04,7.855078550785544e-07
3.08,7.865078650786547e-07
3.12,7.87507875078755e-07
3.12,7.885078850788552e-07
3.08,7.895078950789555e-07
3.04,7.905079050790558e-07
3.04,7.915079150791561e-07
3.04,7.925079250792563e-07
3.04,7.935079350793566e-07
3.0,7.945079450794569e-07
3.04,7.955079550795571e-07
3.0,7.965079650796574e-07
3.04,7.975079750797509e-07
3.04,7.985079850798512e-07
3.08,7.995079950799515e-07
3.08,8.005080050800517e-07
3.04,8.01508015080152e-07
3.04,8.025080250802523e-07
3.04,8.035080350803526e-07
3.04,8.045080450804528e-07
3.04,8.055080550805531e-07
3.04,8.065080650806534e-07
3.04,8.075080750807536e-07
3.0,8.085080850808539e-07
3.04,8.095080950809542e-07
3.04,8.105081050810545e-07
3.04,8.115081150811547e-07
2.88,8.12508125081255e-07
2.2,8.135081350813553e-07
1.12,8.145081450814556e-07
0.24,8.155081550815558e-07
-0.28,8.165081650816561e-07
-0.72,8.175081750817564e-07
-0.92,8.185081850818567e-07
-0.76,8.195081950819569e-07
-0.48,8.205082050820572e-07
-0.28,8.215082150821575e-07
-0.04,8.22508225082251e-07
0.12,8.235082350823512e-07
0.16,8.245082450824515e-07
0.04,8.255082550825518e-07
-0.16,8.265082650826521e-07
-0.28,8.275082750827523e-07
-0.2,8.285082850828526e-07
0.04,8.295082950829529e-07
0.32,8.305083050830532e-07
0.48,8.315083150831534e-07
0.44,8.325083250832537e-07
0.24,8.33508335083354e-07
0.04,8.345083450834542e-07
-0.08,8.355083550835545e-07
-0.2,8.365083650836548e-07
-0.24,8.375083750837551e-07
-0.24,8.385083850838553e-07
-0.2,8.395083950839556e-07
-0.12,8.405084050840559e-07
0.04,8.415084150841562e-07
0.16,8.425084250842564e-07
0.16,8.435084350843567e-07
0.12,8.44508445084457e-07
0.0,8.455084550845572e-07
-0.04,8.465084650846575e-07
-0.04,8.47508475084751e-07
0.04,8.485084850848513e-07
0.12,8.495084950849516e-07
0.16,8.505085050850518e-07
0.16,8.515085150851521e-07
0.16,8.525085250852524e-07
0.12,8.535085350853527e-07
0.08,8.545085450854529e-07
0.0,8.555085550855532e-07
-0.08,8.565085650856535e-07
-0.12,8.575085750857537e-07
-0.12,8.58508585085854e-07
-0.08,8.595085950859543e-07
0.04,8.605086050860546e-07
0.12,8.615086150861548e-07
0.16,8.625086250862551e-07
0.16,8.635086350863554e-07
0.16,8.645086450864557e-07
0.16,8.655086550865559e-07
0.12,8.665086650866562e-07
0.08,8.675086750867565e-07
0.04,8.685086850868568e-07
-0.04,8.69508695086957e-07
-0.04,8.705087050870573e-07
-0.08,8.715087150871576e-07
-0.04,8.725087250872511e-07
0.0,8.735087350873513e-07
0.04,8.745087450874516e-07
0.08,8.755087550875519e-07
0.12,8.765087650876522e-07
0.12,8.775087750877524e-07
0.16,8.785087850878527e-07
0.12,8.79508795087953e-07
0.04,8.805088050880533e-07
0.0,8.815088150881535e-07
-0.04,8.825088250882538e-07
-0.08,8.835088350883541e-07
-0.08,8.845088450884543e-07
-0.08,8.855088550885546e-07
-0.08,8.865088650886549e-07
-0.04,8.875088750887552e-07
0.08,8.885088850888554e-07
0.12,8.895088950889557e-07
0.12,8.90508905089056e-07
0.12,8.915089150891563e-07
0.12,8.925089250892565e-07
0.12,8.935089350893568e-07
0.12,8.945089450894571e-07
0.04,8.955089550895573e-07
0.08,8.965089650896576e-07
0.04,8.975089750897511e-07
0.0,8.985089850898514e-07
0.0,8.995089950899517e-07
0.0,9.005090050900519e-07
0.0,9.015090150901522e-07
0.0,9.025090250902525e-07
0.0,9.035090350903528e-07
0.04,9.04509045090453e-07
0.04,9.055090550905533e-07
0.04,9.065090650906536e-07
0.08,9.075090750907538e-07
0.08,9.085090850908541e-07
0.08,9.095090950909544e-07
0.12,9.105091050910547e-07
0.12,9.115091150911549e-07
0.12,9.125091250912552e-07
0.08,9.135091350913555e-07
0.04,9.145091450914558e-07
0.04,9.15509155091556e-07
0.04,9.165091650916563e-07
0.0,9.175091750917566e-07
0.0,9.185091850918569e-07
-0.04,9.195091950919571e-07
0.0,9.205092050920574e-07
0.0,9.215092150921577e-07
0.04,9.225092250922512e-07
0.04,9.235092350923514e-07
0.04,9.245092450924517e-07
0.04,9.25509255092552e-07
0.04,9.265092650926523e-07
0.08,9.275092750927525e-07
0.08,9.285092850928528e-07
0.08,9.295092950929531e-07
0.08,9.305093050930534e-07
0.08,9.315093150931536e-07
0.04,9.325093250932539e-07
0.04,9.335093350933542e-07
0.0,9.345093450934544e-07
0.0,9.355093550935547e-07
0.0,9.36509365093655e-07
0.0,9.375093750937553e-07
0.0,9.385093850938555e-07
0.04,9.395093950939558e-07
0.08,9.405094050940561e-07
0.08,9.415094150941564e-07
0.08,9.425094250942566e-07
0.08,9.435094350943569e-07
0.04,9.445094450944572e-07
0.04,9.455094550945574e-07
0.04,9.465094650946577e-07
0.08,9.475094750947512e-07
0.04,9.485094850948515e-07
0.08,9.495094950949518e-07
0.04,9.50509505095052e-07
0.04,9.515095150951523e-07
0.08,9.525095250952526e-07
0.08,9.535095350953529e-07
0.08,9.545095450954531e-07
0.08,9.555095550955534e-07
0.08,9.565095650956537e-07
0.08,9.57509575095754e-07
0.08,9.585095850958542e-07
0.04,9.595095950959545e-07
0.0,9.605096050960548e-07
0.0,9.61509615096155e-07
0.04,9.625096250962553e-07
0.04,9.635096350963556e-07
0.04,9.645096450964559e-07
0.04,9.655096550965561e-07
0.04,9.665096650966564e-07
0.04,9.675096750967567e-07
0.04,9.68509685096857e-07
0.08,9.695096950969572e-07
0.08,9.705097050970575e-07
0.08,9.715097150971578e-07
0.04,9.725097250972513e-07
0.04,9.735097350973515e-07
0.04,9.745097450974518e-07
0.04,9.75509755097552e-07
0.04,9.765097650976524e-07
0.0,9.775097750977526e-07
0.0,9.78509785097853e-07
0.0,9.795097950979532e-07
0.0,9.805098050980535e-07
0.04,9.815098150981537e-07
0.0,9.82509825098254e-07
0.04,9.835098350983543e-07
0.04,9.845098450984545e-07
0.04,9.855098550985548e-07
0.08,9.86509865098655e-07
0.08,9.875098750987554e-07
0.08,9.885098850988556e-07
0.08,9.89509895098956e-07
0.12,9.905099050990562e-07
0.08,9.915099150991565e-07
0.08,9.925099250992567e-07
0.04,9.93509935099357e-07
0.04,9.945099450994573e-07
0.04,9.955099550995575e-07
0.0,9.96509965099651e-07
0.04,9.975099750997513e-07
0.36,9.985099850998516e-07
1.24,9.995099950999519e-07

